Efficient Computation of Probabilistic Dominance in Robust Multi-Objective Optimization

Real-world problems typically require the simultaneous optimization of several, often conflicting objectives. Many of these multi-objective optimization problems are characterized by wide ranges of uncertainties in their decision variables or objective functions, which further increases the complexity of optimization. To cope with such uncertainties, robust optimization is widely studied aiming to distinguish candidate solutions with uncertain objectives specified by confidence intervals, probability distributions or sampled data. However, existing techniques mostly either fail to consider the actual distributions or assume uncertainty as instances of uniform or Gaussian distributions. This paper introduces an empirical approach that enables an efficient comparison of candidate solutions with uncertain objectives that can follow arbitrary distributions. Given two candidate solutions under comparison, this operator calculates the probability that one solution dominates the other in terms of each uncertain objective. It can substitute for the standard comparison operator of existing optimization techniques such as evolutionary algorithms to enable discovering robust solutions to problems with multiple uncertain objectives. This paper also proposes to incorporate various uncertainties in well-known multi-objective problems to provide a benchmark for evaluating uncertainty-aware optimization techniques. The proposed comparison operator and benchmark suite are integrated into an existing optimization tool that features a selection of multi-objective optimization problems and algorithms. Experiments show that in comparison with existing techniques, the proposed approach achieves higher optimization quality at lower overheads.

==> program/Distribution_errors/Distr_0_Empirical_data.txt <==
2	 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.5477878616 0.7977878616
3	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.2022121384 0.2022121384 0.242232306 0.4644545283 0.5755656394
4	 0.0147121384 0.0147121384 0.0477878616 0.0477878616 0.1397121384 0.2022121384 0.2352878616 0.2977878616 0.4852878616
5	 0.0022121384 0.0022121384 0.0022121384 0.0422121384 0.1222121384 0.2022121384 0.2022121384 0.2777878616 0.4377878616
6	 0.007767693956 0.007767693956 0.02001008382 0.03554547173 0.1033434172 0.1744343606 0.2022121384 0.2700100838 0.3811211949
7	 0.001869494253 0.001869494253 0.01853866901 0.04268582078 0.08350214731 0.1613958119 0.2022121384 0.2467674534 0.3488082698
8	 0.0009128615995 0.0147121384 0.0165378616 0.0459621384 0.0790378616 0.1415378616 0.2022121384 0.2196628616 0.3290378616
9	 0.004681274203 0.007664404809 0.01702695322 0.04171831124 0.08173847888 0.1311211949 0.1898664594 0.205195269 0.3039607011
10	 0.0022121384 0.0077878616 0.0122121384 0.0377878616 0.0777878616 0.1277878616 0.1777878616 0.2022121384 0.2877878616
12	 0.0008232495116 0.006121194933 0.01306563938 0.03389897271 0.06862119493 0.117232306 0.1605454717 0.1883232495 0.2630656394
14	 0.001869494253 0.006971535069 0.01207357589 0.02874275065 0.06309398405 0.1052733629 0.1498286779 0.1767019343 0.2416654126
16	 0.0009128615995 0.0048191116 0.0108058884 0.0282566116 0.0595066116 0.0985691116 0.1397121384 0.1649753616 0.2235691116
18	 0.001491565303 0.004681274203 0.01075082456 0.02628621247 0.05406399025 0.0940841579 0.1312244841 0.1559158421 0.2082816888
20	 0.0002878615995 0.0047121384 0.0097121384 0.0247121384 0.0522121384 0.0877878616 0.1252878616 0.1477878616 0.1977878616
25	 0.0009878615995 0.0041878616 0.0086121384 0.0217878616 0.0470121384 0.0790121384 0.1126121384 0.1334121384 0.1769878616
30	 0.001101027289 0.004434360623 0.0077878616 0.02001008382 0.04223230604 0.0722121384 0.102232306 0.1211211949 0.1611211949
40	 0.0009128615995 0.0034128616 0.0065871384 0.0172121384 0.0365871384 0.0622121384 0.0884621384 0.1052878616 0.1390378616
50	 0.0006121384005 0.0030121384 0.0061878616 0.0154121384 0.0326121384 0.0557878616 0.0793878616 0.0942121384 0.1242121384
60	 0.0005656393773 0.0027878616 0.005565639377 0.01415658284 0.02998991618 0.05082324951 0.07223230604 0.08610102729 0.1136010273
70	 0.0005794853392 0.002620301666 0.005134800375 0.01309398405 0.02758377997 0.04697153507 0.06697153507 0.07976315881 0.1050692813
80	 0.0004933884005 0.0023683884 0.0048191116 0.0122121384 0.0258058884 0.0439308884 0.0626808884 0.0745558884 0.0982566116
90	 0.0004837433387 0.002232306044 0.004557817413 0.0114915653 0.02433107148 0.04136810851 0.0590224295 0.0702569974 0.09260267641
100	 0.0004121384005 0.0021878616 0.0043121384 0.0109121384 0.0230878616 0.0392878616 0.0560121384 0.0666878616 0.0877878616
200	 0.0003121384005 0.0015128616 0.0030371384 0.0077121384 0.0162878616 0.0277128616 0.0396121384 0.0471628616 0.0620378616
500	 0.0001918615995 0.0009558615995 0.0019158616 0.0048681384 0.0102801384 0.0175198616 0.0250598616 0.0298761384 0.0392641384
1000	 0.0001331384005 0.0006751384005 0.0013521384 0.0034251384 0.0072618616 0.0123808616 0.0177098616 0.0211018616 0.0277661384
2000	 9.586159955e-05 0.0004776115995 0.0009551384005 0.0024193884 0.0051268884 0.0087476116 0.0125036116 0.0149011384 0.0196618884
5000	 5.826159955e-05 0.0002955415995 0.0005955015995 0.0015200984 0.0032305816 0.0055269816 0.0079044184 0.0094298216 0.0123835784
10000	 4.362840045e-05 0.0002146915995 0.0004296284005 0.0010922216 0.0022950184 0.0038963884 0.0055906884 0.0066455516 0.0087145784
20000	 3.059159955e-05 0.0001525240995 0.0003038934005 0.0007754965995 0.0016290441 0.0027626066 0.0039527959 0.0047112734 0.0061595709
50000	 1.867159955e-05 9.696920045e-05 0.0001923108005 0.0004918292005 0.0010390084 0.001762882 0.0024966508 0.0029808084 0.0039043056
100000	 1.409169955e-05 6.600299955e-05 0.0001299915995 0.0003353498005 0.0007297341995 0.0012572016 0.0017884824 0.0021214391 0.0028002426
200000	 9.837174546e-06 5.011979955e-05 9.320529955e-05 0.0002465753505 0.0005144152005 0.0008758595995 0.00126466765 0.0014948199 0.001924127825
500000	 5.980496454e-06 3.102020845e-05 6.116872045e-05 0.0001605548355 0.0003256075325 0.0005514820645 0.0007745441405 0.0009563513395 0.001239263064
1000000	 8.834640546e-06 2.717029245e-05 4.445351545e-05 0.0001143632715 0.0002428911565 0.0003893594115 0.0005475140805 0.0006695341885 0.0008737491295


==> program/Distribution_errors/Distr_0_Gauss_data.txt <==
2	 0.004030001724 0.02014105124 0.0402105125 0.09901569571 0.1813865283 0.202212138 0.3315040592 0.4710942392 0.7595879449
3	 0.002913728446 0.01456404027 0.02913204965 0.07284480646 0.144670615 0.1993361348 0.2613316776 0.3491993766 0.5530695081
4	 0.002398093707 0.01199645949 0.02401333474 0.06036367368 0.1228853021 0.1854146212 0.2235176018 0.295129995 0.4474045815
5	 0.002089364789 0.01044818588 0.02091962701 0.05271461778 0.1085453189 0.1703652829 0.2021907602 0.2608359718 0.3877730444
6	 0.001875181585 0.009383305461 0.01878904219 0.04741353331 0.09825412882 0.1574762564 0.1982924086 0.2362517218 0.3478559003
7	 0.001718265389 0.008588863321 0.01720845528 0.04347013063 0.09042819639 0.146795217 0.1907197685 0.2174436562 0.3184943585
8	 0.001594963216 0.007972217505 0.01596739723 0.04037120281 0.08422896011 0.1378729319 0.1825918831 0.2024019251 0.2956475948
9	 0.001495769041 0.007478244615 0.01498186608 0.03786805227 0.07915427238 0.1303279644 0.1748290652 0.1971311527 0.2769190663
10	 0.001411015767 0.007059951011 0.01415203674 0.03578748679 0.07490426363 0.1238839622 0.1676977628 0.1908459549 0.2615021994
12	 0.001279919419 0.006415630486 0.01285206118 0.03250340495 0.06815328199 0.1133704019 0.1553056838 0.1786967747 0.2369215295
14	 0.001182006866 0.005912345455 0.01184007366 0.02998028891 0.06296072622 0.1051395388 0.1451151122 0.1680573246 0.2180445619
16	 0.001103375996 0.005515858378 0.01104867529 0.02796868969 0.05878277085 0.09845512915 0.1365879428 0.1588905606 0.2029595955
18	 0.001036345439 0.005189136384 0.01039444878 0.02631863341 0.05536166045 0.09290507263 0.1293781314 0.1509416599 0.191975191
20	 0.0009827958849 0.00491581037 0.009843952666 0.02493529375 0.05248773055 0.08821099057 0.1231701753 0.1440114707 0.1833067156
25	 0.0008783076222 0.004388341318 0.008791701065 0.02226057586 0.04688872816 0.07903442756 0.110858285 0.1301286665 0.1662330365
30	 0.0007999344695 0.004000063717 0.008012107221 0.02029206415 0.04278272031 0.07222380546 0.1016115722 0.119567228 0.1532223753
40	 0.0006897609185 0.003461424776 0.006930253664 0.01756571509 0.03706463281 0.06269448379 0.08850519686 0.1043919364 0.1343274901
50	 0.0006173669473 0.003097990343 0.006207269573 0.0157255335 0.03318921127 0.05619937603 0.07947709513 0.09387959829 0.1211362859
60	 0.000565200158 0.002825389686 0.005667766814 0.01436526386 0.0303242891 0.05138220893 0.07275666287 0.08603730682 0.1111908676
70	 0.0005247958799 0.002624078745 0.00525355932 0.0133140589 0.02810596443 0.04766404201 0.06755932259 0.07993645731 0.1034364572
80	 0.0004915419993 0.002454208958 0.00492466123 0.01247236329 0.02634042891 0.04467211195 0.06335518789 0.07501041242 0.09717149404
90	 0.0004634564812 0.00231283859 0.00464072331 0.01175678244 0.02486498928 0.04218568336 0.05984332504 0.07087682127 0.09194319887
100	 0.0004408591069 0.002206004021 0.004418984401 0.01119346943 0.02363513252 0.04010656574 0.0568939389 0.06740310987 0.08742798643
200	 0.0003159237385 0.001584277118 0.003175947174 0.008046251771 0.01698866596 0.0288466392 0.04098684467 0.04860580985 0.0631860834
500	 0.0002103675955 0.001050370566 0.002111577862 0.005350825306 0.01129946473 0.01915627962 0.02721139974 0.032266631 0.04191780112
1000	 0.0001626848695 0.0008122964931 0.001620767551 0.004129294963 0.008674406046 0.01462400938 0.02059251814 0.02432137352 0.0313655445
2000	 0.000135790649 0.0006812753864 0.001369927883 0.00344985196 0.007160879127 0.01178328768 0.01624266642 0.01894765138 0.02409946304
5000	 0.0001465620552 0.000730823776 0.001452435989 0.003481151242 0.006469457158 0.009667534367 0.01258264683 0.01434571128 0.01753908898
10000	 0.0002508971203 0.001193843529 0.00217099439 0.004132553209 0.006427476156 0.008725407215 0.01079272422 0.01203455192 0.01431964654
20000	 0.0008467896913 0.002430421658 0.003325381143 0.004792351055 0.006438639445 0.008054762329 0.00949795415 0.01037557531 0.01200609991
50000	 0.002855889381 0.003909017594 0.00443402256 0.005373292923 0.006421882624 0.007465362842 0.008403750454 0.008948055335 0.009967192705
100000	 0.003919845004 0.004642259877 0.005035063287 0.005675891524 0.006413461061 0.007147235872 0.007825151343 0.008248394027 0.008932809957
200000	 0.004701664183 0.005143073442 0.005440337379 0.005900184934 0.006416195914 0.006931319861 0.007413239415 0.007682392418 0.008168184319
500000	 0.005267715098 0.005629105297 0.005812312775 0.006094347304 0.006426621113 0.006757971768 0.007036883544 0.007210657062 0.007560551354
1000000	 0.005628024599 0.005855471368 0.005976373499 0.006185804447 0.006424514216 0.006652204749 0.006866035351 0.006976570006 0.007198328631


==> program/Distribution_errors/Distr_0_Hist001_data.txt <==
2	 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.5477878616 0.7977878616
3	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.2022121384 0.2022121384 0.242232306 0.4644545283 0.5755656394
4	 0.0147121384 0.0147121384 0.0459621384 0.0477878616 0.1397121384 0.2022121384 0.2665378616 0.2977878616 0.5165378616
5	 0.0022121384 0.0022121384 0.0022121384 0.0422121384 0.1177878616 0.1977878616 0.2022121384 0.2777878616 0.4177878616
6	 0.006121194933 0.007767693956 0.02001008382 0.03554547173 0.1033434172 0.1744343606 0.2022121384 0.2700100838 0.3950100838
7	 0.001869494253 0.00833458738 0.01853866901 0.04915091391 0.08996724044 0.1613958119 0.2022121384 0.2365633718 0.3590123514
8	 0.0009128615995 0.0087253616 0.0165378616 0.0459621384 0.0790378616 0.1415378616 0.2022121384 0.2196628616 0.3290378616
9	 0.001491565303 0.007664404809 0.01702695322 0.03852860234 0.08173847888 0.1343109038 0.1898664594 0.205195269 0.3101335406
10	 0.0022121384 0.0072121384 0.0127878616 0.0372121384 0.0772121384 0.1272121384 0.1777878616 0.2022121384 0.2877878616
12	 0.0008232495116 0.006121194933 0.01306563938 0.03389897271 0.06862119493 0.1154065828 0.1623711949 0.1901489727 0.2595934172
14	 0.0006815261556 0.005783566972 0.01207357589 0.02993071874 0.06309398405 0.106461331 0.1498286779 0.1778899024 0.2391143922
16	 0.0010402634 0.0049465134 0.0108058884 0.0282566116 0.0595066116 0.0986965134 0.1397121384 0.1651027634 0.2216159866
18	 0.001491565303 0.004681274203 0.01075082456 0.02628621247 0.05550391098 0.0940841579 0.1326644048 0.1559158421 0.2082816888
20	 0.0009621384005 0.0047121384 0.0097121384 0.0247121384 0.0522121384 0.0884621384 0.1252878616 0.1484621384 0.1977878616
25	 0.0009878615995 0.0041878616 0.0086121384 0.0222121384 0.0465878616 0.0790121384 0.1118121384 0.1329878616 0.1766121384
30	 0.0005656393773 0.003898972711 0.0077878616 0.02001008382 0.04276769396 0.0722121384 0.102232306 0.1216565828 0.1611010273
40	 0.0006496384005 0.0034128616 0.0068503616 0.0174753616 0.0365871384 0.0622121384 0.0884621384 0.1052878616 0.1390871384
50	 0.0006121384005 0.0030121384 0.0061878616 0.0154121384 0.0327878616 0.0556121384 0.0792121384 0.0942121384 0.1243878616
60	 0.0005656393773 0.0027878616 0.005565639377 0.01415658284 0.02985102729 0.05070452827 0.07235102729 0.08598230604 0.113482306
70	 0.0005429636404 0.002583779967 0.005171322074 0.01302846493 0.02762030167 0.04697153507 0.06697153507 0.07966111799 0.1049672404
80	 0.0004933884005 0.0023972366 0.0048191116 0.0122121384 0.0258058884 0.0439308884 0.0626316116 0.0745558884 0.0982277634
90	 0.0004421825872 0.002273866796 0.004516256661 0.0114915653 0.02431090383 0.04136810851 0.0590224295 0.07029855815 0.09260267641
100	 0.0004378615995 0.0021378616 0.0043121384 0.0109121384 0.0230621384 0.0392621384 0.0560121384 0.0666378616 0.0878121384
200	 0.0003003615995 0.0015128616 0.0030371384 0.0076996384 0.0162871384 0.0277121384 0.0395996384 0.0471621384 0.0620253616
500	 0.0001901384005 0.0009541384005 0.0019161384 0.0048678616 0.0102781384 0.0175158616 0.0250578616 0.0298721384 0.0392858616
1000	 0.0001356384005 0.0006763615995 0.0013521384 0.0034241384 0.0072576384 0.0123773616 0.0177023616 0.0211013616 0.0277616384
2000	 9.361159955e-05 0.0004758615995 0.0009546384005 0.0024209866 0.0051239866 0.0087445134 0.0125025134 0.0148946384 0.0196733616
5000	 5.803840045e-05 0.0002962815995 0.0005942784005 0.0015189584 0.0032333184 0.0055262784 0.0078999616 0.0094228416 0.0123719816
10000	 4.183159955e-05 0.0002145484005 0.0004316484005 0.0010915566 0.0022950916 0.0038977484 0.0055869766 0.0066461166 0.0087254616
20000	 3.175909955e-05 0.0001528603495 0.0003044146505 0.0007748765995 0.00162815465 0.0027591534 0.0039548391 0.00470429035 0.0061722059
50000	 1.978320045e-05 9.467299955e-05 0.0001875150005 0.0004914528005 0.0010346614 0.0017661694 0.002492847 0.0029832022 0.0039136642
100000	 1.372260045e-05 6.653025045e-05 0.0001365163995 0.0003395836995 0.0007383855505 0.0012596341 0.00178269175 0.00211520055 0.00280307085
200000	 1.127872455e-05 5.371587455e-05 0.000101678638 0.000245588513 0.000521002362 0.0008737859255 0.001263382638 0.001490755175 0.001930369187
500000	 6.251465546e-06 3.108254755e-05 6.543667045e-05 0.0001602816345 0.0003365835695 0.0005519996905 0.0008025302865 0.0009686742345 0.001263804786
1000000	 4.848089546e-06 2.171772545e-05 4.379282395e-05 0.0001175868205 0.0002333405715 0.000399744825 0.000578279673 0.000688999928 0.0009243564675


==> program/Distribution_errors/Distr_0_Hist005_data.txt <==
2	 0.0477878616 0.0477878616 0.0772121384 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.4227878616 0.7977878616
3	 0.02001008382 0.02001008382 0.03554547173 0.09110102729 0.1466565828 0.2022121384 0.2977878616 0.4088989727 0.5755656394
4	 0.0147121384 0.0147121384 0.0165378616 0.0477878616 0.1397121384 0.2022121384 0.2665378616 0.2977878616 0.4852878616
5	 0.0022121384 0.0022121384 0.0177878616 0.0422121384 0.1177878616 0.1977878616 0.2177878616 0.2777878616 0.4177878616
6	 0.006121194933 0.007767693956 0.02001008382 0.0477878616 0.1033434172 0.1727878616 0.2022121384 0.2700100838 0.3811211949
7	 0.001869494253 0.00833458738 0.01853866901 0.04915091391 0.08996724044 0.1549307187 0.2022121384 0.2365633718 0.3488082698
8	 0.0009128615995 0.0087253616 0.0165378616 0.0399753616 0.0790378616 0.1415378616 0.1943996384 0.2196628616 0.3290378616
9	 0.001491565303 0.007664404809 0.01383724432 0.03852860234 0.07875534828 0.1311211949 0.1866767505 0.205195269 0.3039607011
10	 0.0022121384 0.0072121384 0.0127878616 0.0372121384 0.0772121384 0.1227878616 0.1772121384 0.2022121384 0.2877878616
12	 0.0008232495116 0.006121194933 0.01306563938 0.03207324951 0.06862119493 0.1137600838 0.1605454717 0.1883232495 0.2595934172
14	 0.0006815261556 0.005783566972 0.01207357589 0.02993071874 0.06190601595 0.1052733629 0.1486407098 0.1767019343 0.2391143922
16	 0.0010402634 0.0049465134 0.0108058884 0.0282566116 0.0576808884 0.0985691116 0.1377590134 0.1649753616 0.2216159866
18	 0.001491565303 0.004681274203 0.01075082456 0.02618292333 0.05550391098 0.09264423717 0.1311211949 0.155812553 0.2082816888
20	 0.0009621384005 0.0047121384 0.0097121384 0.0247121384 0.0522121384 0.0877878616 0.1240378616 0.1477878616 0.1977878616
25	 0.0009878615995 0.0041878616 0.0086121384 0.0217878616 0.0462121384 0.0782121384 0.1113878616 0.1321878616 0.1761878616
30	 0.0005656393773 0.003898972711 0.0077878616 0.01998991618 0.0422121384 0.07165658284 0.1016565828 0.1211010273 0.1605656394
40	 0.0006496384005 0.0034128616 0.0068503616 0.0172121384 0.0362746384 0.0618503616 0.0881003616 0.1047121384 0.1390871384
50	 0.0006121384005 0.0030121384 0.0060121384 0.0153878616 0.0324121384 0.0552121384 0.0787878616 0.0938121384 0.1243878616
60	 0.0005454717338 0.002767693956 0.005545471734 0.01401769396 0.02959341716 0.05040658284 0.07193436062 0.08570452827 0.113482306
70	 0.0004774445229 0.002518260849 0.005134800375 0.01292642411 0.02737969833 0.04666541262 0.0665998935 0.07942051466 0.1050692813
80	 0.0004933884005 0.0023972366 0.0047902634 0.0120847366 0.0256003616 0.0436183884 0.0623191116 0.0743215134 0.0983058884
90	 0.0004421825872 0.002232306044 0.004496089018 0.01140966926 0.02412571865 0.04110102729 0.05875534828 0.07007181222 0.09270596556
100	 0.0004378615995 0.0021378616 0.0042621384 0.0108121384 0.0228878616 0.0390121384 0.0557621384 0.0664878616 0.0878878616
200	 0.0003003615995 0.0015121384 0.0030246384 0.0076496384 0.0161871384 0.0275871384 0.0394878616 0.0471003616 0.0622121384
500	 0.0001901384005 0.0009561384005 0.0019161384 0.0048598616 0.0102678616 0.0175301384 0.0251181384 0.0299781384 0.0395738616
1000	 0.0001341384005 0.0006776384005 0.0013603616 0.0034566384 0.0073088616 0.0124861384 0.0178971384 0.0213486384 0.0282123616
2000	 9.648659955e-05 0.0004839865995 0.0009687634005 0.0024724866 0.0052515134 0.0089707634 0.0128368616 0.0153364866 0.0202368616
5000	 6.612159955e-05 0.0003248184005 0.0006485384005 0.0016354584 0.0034833416 0.0059371816 0.0084497984 0.0100522384 0.0131932216
10000	 4.874840045e-05 0.0002446765995 0.0004942384005 0.0012661516 0.0026648616 0.0045028416 0.0063659666 0.0075473116 0.0097998966
20000	 3.906715045e-05 0.0001999678495 0.0004078253495 0.00102823715 0.0021638866 0.00360678285 0.00500630785 0.00586970035 0.00752498535
50000	 4.095599955e-05 0.0002080721995 0.0004060284005 0.0010183734 0.001932506 0.00295982 0.003858937 0.0043951892 0.0054918494
100000	 6.794290045e-05 0.0003059120495 0.0005715417995 0.00120612725 0.00193507485 0.0026461599 0.0032908503 0.00367057345 0.00441147165
200000	 0.0002496844745 0.000667541112 0.0009204190495 0.001399313075 0.001930144212 0.00243005055 0.002888808775 0.003170397387 0.003634115725
500000	 0.0008136414275 0.00115975499 0.0013193632 0.00159046404 0.00191997879 0.002243142252 0.00252502739 0.002717551132 0.003038955234
1000000	 0.001149717194 0.00138013598 0.001504463244 0.001677249152 0.001905247528 0.002156953011 0.002367813524 0.002469783981 0.002760563519


==> program/Distribution_errors/Distr_0_Hist01_data.txt <==
2	 0.0477878616 0.0477878616 0.0477878616 0.1727878616 0.2022121384 0.2022121384 0.2977878616 0.4227878616 0.7977878616
3	 0.02001008382 0.02001008382 0.03554547173 0.09110102729 0.1466565828 0.2022121384 0.2977878616 0.4088989727 0.5755656394
4	 0.0147121384 0.0147121384 0.0165378616 0.0477878616 0.1397121384 0.2022121384 0.2352878616 0.3290378616 0.4852878616
5	 0.0022121384 0.0022121384 0.0177878616 0.0422121384 0.1177878616 0.1822121384 0.2177878616 0.2777878616 0.4177878616
6	 0.006121194933 0.007767693956 0.02001008382 0.0477878616 0.09110102729 0.1605454717 0.2022121384 0.2561211949 0.3811211949
7	 0.001869494253 0.00833458738 0.01853866901 0.04268582078 0.08350214731 0.1511917302 0.2022121384 0.2365633718 0.3488082698
8	 0.0009128615995 0.0087253616 0.0165378616 0.0399753616 0.0790378616 0.1397121384 0.1884128616 0.2196628616 0.3290378616
9	 0.001491565303 0.007664404809 0.01383724432 0.03554547173 0.07875534828 0.1281380643 0.180503911 0.2113681085 0.3039607011
10	 0.0022121384 0.0072121384 0.0127878616 0.0327878616 0.0727878616 0.1222121384 0.1727878616 0.2022121384 0.2877878616
12	 0.0008232495116 0.006121194933 0.01306563938 0.03207324951 0.06679547173 0.1119343606 0.1588989727 0.1866767505 0.2595934172
14	 0.001869494253 0.005783566972 0.01207357589 0.02874275065 0.06054296364 0.1027223425 0.1460896894 0.175338882 0.2391143922
16	 0.0009128615995 0.0049465134 0.0108058884 0.0264308884 0.0575534866 0.0966159866 0.1376316116 0.1631496384 0.2235691116
18	 0.001491565303 0.004681274203 0.01075082456 0.02618292333 0.05396070111 0.09099773814 0.1295779851 0.1542693431 0.2098248986
20	 0.0009621384005 0.0047121384 0.0097121384 0.0240378616 0.0509621384 0.0859621384 0.1227878616 0.1465378616 0.1990378616
25	 0.0009878615995 0.0041878616 0.0086121384 0.0214121384 0.0454121384 0.0769878616 0.1097878616 0.1313878616 0.1777878616
30	 0.0005656393773 0.003878805067 0.007767693956 0.01945452827 0.04112119493 0.07054547173 0.1005656394 0.1205454717 0.162232306
40	 0.0006496384005 0.0034128616 0.0065871384 0.0168996384 0.0356496384 0.0609621384 0.0874753616 0.1046628616 0.1406003616
50	 0.0005878615995 0.0029878616 0.0059878616 0.0151878616 0.0320121384 0.0546121384 0.0784121384 0.0939878616 0.1259878616
60	 0.0005454717338 0.002767693956 0.005426750488 0.01387880507 0.02929547173 0.04998991618 0.07181563938 0.08598230604 0.1152878616
70	 0.0004774445229 0.002518260849 0.005069281258 0.0128243833 0.02711009758 0.04635929017 0.06666541262 0.07993071874 0.1068694943
80	 0.0004933884005 0.0023683884 0.0047409866 0.0120066116 0.0254441116 0.0434909866 0.0625246384 0.0749465134 0.1001316116
90	 0.0004421825872 0.002232306044 0.004454528266 0.01134794087 0.0240224295 0.04110102729 0.0590841579 0.07085411371 0.09463971345
100	 0.0004121384005 0.0021121384 0.0042621384 0.0107878616 0.0228378616 0.0390878616 0.0562378616 0.0673621384 0.0899378616
200	 0.0003003615995 0.0015253616 0.0030753616 0.0078003616 0.0165496384 0.0283253616 0.0407621384 0.0488128616 0.0648871384
500	 0.0002098615995 0.0010541384 0.0021058616 0.0053378616 0.0113061384 0.0192841384 0.0275781384 0.0328498616 0.0432138616
1000	 0.0001701384005 0.0008446384005 0.0016968616 0.0042928616 0.0090183616 0.0151693616 0.0213488616 0.0251948616 0.0325693616
2000	 0.0001548884005 0.0007749865995 0.0015486384 0.0038987634 0.0079123616 0.0126969866 0.0172128616 0.0199444866 0.0252393616
5000	 0.0002108815995 0.0010620616 0.0020599016 0.0045150816 0.0076045616 0.0107870416 0.0136513016 0.0153679416 0.0186665416
10000	 0.0005735934005 0.0021871266 0.0033408716 0.0053613516 0.0076163816 0.0098690616 0.0118661016 0.0130751316 0.0153617766
20000	 0.00217166285 0.00374262535 0.0046094191 0.0060189716 0.00760917785 0.0091938366 0.01064523035 0.01149135785 0.0131276666
50000	 0.0041646804 0.0051399406 0.005683137 0.0066020732 0.0076161018 0.0086449234 0.0095070726 0.0100670868 0.0111127044
100000	 0.00517965655 0.00581563735 0.00622559055 0.00691297385 0.00763220085 0.00833108785 0.0089681676 0.0093465938 0.01004748945
200000	 0.005933118087 0.006384735275 0.006651854362 0.0071117262 0.007618595425 0.008124549675 0.008574490462 0.00883832545 0.009313599525
500000	 0.006542043462 0.006862049172 0.007029100596 0.007302239904 0.007619283886 0.007931941792 0.008210705922 0.008387608264 0.008691343668
1000000	 0.006870719873 0.007077198496 0.007195285348 0.007381930946 0.007606739261 0.007835811036 0.008054150327 0.008182387268 0.008389520245


==> program/Distribution_errors/Distr_0_Pairwise_data.txt <==
2	 0.2022121384 0.2022121384 0.2022121384 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.2977878616 0.7977878616
3	 0.1311211949 0.1311211949 0.1311211949 0.1311211949 0.2022121384 0.2022121384 0.4644545283 0.4644545283 0.4644545283
4	 0.0477878616 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.5477878616
5	 0.0022121384 0.0022121384 0.0022121384 0.0022121384 0.1977878616 0.2022121384 0.2022121384 0.3977878616 0.3977878616
6	 0.03554547173 0.03554547173 0.03554547173 0.03554547173 0.1311211949 0.2022121384 0.2977878616 0.2977878616 0.4644545283
7	 0.05935499554 0.05935499554 0.05935499554 0.05935499554 0.08350214731 0.2022121384 0.2263592902 0.2263592902 0.369216433
8	 0.0477878616 0.0477878616 0.0477878616 0.0477878616 0.0772121384 0.1727878616 0.2022121384 0.2977878616 0.4227878616
9	 0.02001008382 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.242232306 0.3533434172
10	 0.0022121384 0.0022121384 0.0022121384 0.0022121384 0.0977878616 0.1022121384 0.2022121384 0.2022121384 0.2977878616
12	 0.03554547173 0.03554547173 0.03554547173 0.03554547173 0.0477878616 0.1311211949 0.2022121384 0.2144545283 0.2977878616
14	 0.01207357589 0.01207357589 0.01207357589 0.01207357589 0.08350214731 0.130783567 0.1549307187 0.2022121384 0.2977878616
16	 0.0147121384 0.0147121384 0.0147121384 0.0477878616 0.0772121384 0.1102878616 0.1727878616 0.2022121384 0.2352878616
18	 0.02001008382 0.02001008382 0.02001008382 0.03554547173 0.07556563938 0.09110102729 0.1466565828 0.1866767505 0.242232306
20	 0.0022121384 0.0022121384 0.0022121384 0.0477878616 0.0522121384 0.1022121384 0.1522121384 0.1522121384 0.2477878616
25	 0.0022121384 0.0022121384 0.0022121384 0.0377878616 0.0422121384 0.0822121384 0.1222121384 0.1577878616 0.1977878616
30	 0.0022121384 0.0022121384 0.0022121384 0.03112119493 0.03554547173 0.0977878616 0.1311211949 0.1355454717 0.1977878616
40	 0.0022121384 0.0022121384 0.0022121384 0.0227878616 0.0477878616 0.0727878616 0.1022121384 0.1227878616 0.1727878616
50	 0.0022121384 0.0022121384 0.0022121384 0.0177878616 0.0377878616 0.0622121384 0.0977878616 0.1177878616 0.1422121384
60	 0.0022121384 0.0022121384 0.0022121384 0.01887880507 0.03554547173 0.06445452827 0.08554547173 0.1022121384 0.1311211949
70	 0.0022121384 0.0022121384 0.0022121384 0.01649785269 0.03078356697 0.05493071874 0.07364070983 0.0977878616 0.1263592902
80	 0.0022121384 0.0022121384 0.0022121384 0.0147121384 0.0272121384 0.0522121384 0.0727878616 0.0897121384 0.1147121384
90	 0.0022121384 0.0022121384 0.0022121384 0.01332324951 0.03112119493 0.04665658284 0.06887880507 0.07998991618 0.1088989727
100	 0.0022121384 0.0022121384 0.0077878616 0.0122121384 0.0277878616 0.0477878616 0.0677878616 0.0777878616 0.1022121384
200	 0.0022121384 0.0022121384 0.0027878616 0.0077878616 0.0177878616 0.0327878616 0.0472121384 0.0572121384 0.0727878616
500	 0.0002121384005 0.0017878616 0.0022121384 0.0057878616 0.0122121384 0.0202121384 0.0297878616 0.0357878616 0.0462121384
1000	 0.0002121384005 0.0007878615995 0.0017878616 0.0042121384 0.0087878616 0.0147878616 0.0207878616 0.0247878616 0.0327878616
2000	 0.0002121384005 0.0007121384005 0.0012121384 0.0027878616 0.0062121384 0.0102878616 0.0147878616 0.0177121384 0.0232121384
5000	 1.213840045e-05 0.0003878615995 0.0007878615995 0.0018121384 0.0038121384 0.0065878616 0.0093878616 0.0111878616 0.0145878616
10000	 1.213840045e-05 0.0002878615995 0.0005121384005 0.0012878616 0.0027121384 0.0045878616 0.0065878616 0.0078878616 0.0103121384
20000	 3.786159955e-05 0.0001878615995 0.0003621384005 0.0009121384005 0.0019121384 0.0032621384 0.0046621384 0.0055378616 0.0073621384
50000	 2.786159955e-05 0.0001121384005 0.0002278615995 0.0005878615995 0.0012278616 0.0020921384 0.0029721384 0.0035278616 0.0046678616
100000	 1.213840045e-05 8.213840045e-05 0.0001578615995 0.0004021384005 0.0008578615995 0.0014778616 0.0020978616 0.0025021384 0.0032878616
200000	 1.286159955e-05 5.786159955e-05 0.0001171384005 0.0002978615995 0.0006221384005 0.0010278616 0.0014971384 0.0017728616 0.0022828616
500000	 1.013840045e-05 3.586159955e-05 6.786159955e-05 0.0001701384005 0.0003841384005 0.0006458615995 0.0009458615995 0.0011301384 0.0015278616
1000000	 8.138400454e-06 2.913840045e-05 5.786159955e-05 0.0001301384005 0.0002671384005 0.0004688615995 0.0006901384005 0.0008208615995 0.0010338616


==> program/Distribution_errors/Distr_0_Reduced_data.txt <==
2	 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2022121384 0.2977878616 0.2977878616 0.5477878616 0.7977878616
3	 0.0477878616 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2977878616 0.2977878616 0.2977878616 0.5477878616
4	 0.0477878616 0.0477878616 0.0477878616 0.0477878616 0.2022121384 0.2977878616 0.2977878616 0.2977878616 0.5477878616
5	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.242232306 0.3533434172 0.4644545283
6	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.242232306 0.3533434172 0.4644545283
7	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.2022121384 0.242232306 0.4644545283
8	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.242232306 0.242232306 0.4644545283
9	 0.02001008382 0.02001008382 0.02001008382 0.09110102729 0.1311211949 0.2022121384 0.2022121384 0.242232306 0.3533434172
10	 0.0147121384 0.0147121384 0.0147121384 0.0477878616 0.1102878616 0.1727878616 0.2022121384 0.2352878616 0.2977878616
12	 0.0147121384 0.0147121384 0.0147121384 0.0477878616 0.0772121384 0.1397121384 0.2022121384 0.2022121384 0.2977878616
14	 0.0147121384 0.0147121384 0.0147121384 0.0477878616 0.0477878616 0.1102878616 0.1727878616 0.2022121384 0.2352878616
16	 0.0147121384 0.0147121384 0.0147121384 0.0477878616 0.0477878616 0.1102878616 0.1727878616 0.2022121384 0.2352878616
18	 0.0022121384 0.0022121384 0.0022121384 0.0377878616 0.0422121384 0.0822121384 0.1577878616 0.1622121384 0.2377878616
20	 0.0022121384 0.0022121384 0.0022121384 0.0377878616 0.0422121384 0.0822121384 0.1577878616 0.1622121384 0.2022121384
25	 0.0022121384 0.0022121384 0.0022121384 0.0377878616 0.0422121384 0.0822121384 0.1222121384 0.1622121384 0.1977878616
30	 0.007767693956 0.007767693956 0.007767693956 0.02001008382 0.0477878616 0.07556563938 0.1188788051 0.1311211949 0.1744343606
40	 0.001869494253 0.001869494253 0.001869494253 0.01853866901 0.03894683228 0.06309398405 0.08350214731 0.1039103106 0.1447266371
50	 0.0009128615995 0.0009128615995 0.0009128615995 0.0165378616 0.0321628616 0.0615871384 0.0928371384 0.1084621384 0.1397121384
60	 0.0009128615995 0.0009128615995 0.0009128615995 0.0147121384 0.0303371384 0.0477878616 0.0772121384 0.0928371384 0.1240871384
70	 0.004681274203 0.004681274203 0.004681274203 0.01702695322 0.02937263223 0.04470144185 0.06640966926 0.08173847888 0.1064298369
80	 0.004681274203 0.004681274203 0.004681274203 0.01702695322 0.02937263223 0.04470144185 0.06640966926 0.07875534828 0.1034467063
90	 0.0022121384 0.0022121384 0.0022121384 0.0122121384 0.0222121384 0.0422121384 0.0622121384 0.0722121384 0.0977878616
100	 0.0022121384 0.0022121384 0.0022121384 0.0122121384 0.0222121384 0.0422121384 0.0577878616 0.0677878616 0.0877878616
200	 0.0022121384 0.0022121384 0.002232306044 0.006676750488 0.01556563938 0.02887880507 0.0377878616 0.04667675049 0.06443436062
500	 5.629260144e-05 0.001834066567 0.00194665177 0.005614784903 0.01128586241 0.01706952512 0.02463096179 0.03018945409 0.03964124993
1000	 6.370090045e-05 0.0009128615995 0.0010402634 0.0038425491 0.0077487991 0.0126316116 0.0176418259 0.0214206741 0.0282566116
2000	 0.0002368297585 0.000256997402 0.0007508245625 0.002232306044 0.005175101363 0.00865205913 0.01258250877 0.01505164457 0.01951625666
5000	 6.970634332e-05 0.0003270403339 0.0006648263592 0.001517280366 0.003243679761 0.005624159825 0.008004639888 0.009452213911 0.01242781399
10000	 1.213840045e-05 0.0002121384005 0.0004121384005 0.0010878616 0.0023121384 0.0039121384 0.0056121384 0.0066878616 0.0087878616
20000	 2.948032599e-05 0.0001688930126 0.0003176730166 0.0007733803458 0.001656693052 0.002757113732 0.003947353764 0.004731479801 0.006179053823
50000	 2.384120658e-05 9.573787506e-05 0.0001953871098 0.0004943348138 0.001032440681 0.001769845018 0.002495142227 0.002985565681 0.003922268487
100000	 1.895156959e-05 6.870825938e-05 0.0001284162871 0.0003373943842 0.0007273987772 0.001262868814 0.001782240601 0.002128635217 0.002805326198
200000	 8.893821372e-06 4.591325771e-05 9.573787506e-05 0.0002452117271 0.0005171049183 0.0008808246249 0.001264474179 0.001505774546 0.001932124051
500000	 4.65753941e-06 3.125168208e-05 6.051632839e-05 0.0001602641659 0.000326505281 0.0005519353937 0.0007813554198 0.0009682216493 0.001261480291
1000000	 3.138400454e-06 2.486159955e-05 4.686159955e-05 0.0001131384005 0.0002438615995 0.0003898615995 0.0005498615995 0.0006741384005 0.0008761384005


==> program/Distribution_errors/Distr_0_Uniform1_data.txt <==
2	 0.008968930108 0.04474802028 0.0887465069 0.1954451119 0.2022121384 0.2022121384 0.3615759469 0.6321025363 0.7977878616
3	 0.005254753377 0.02625461963 0.05231102597 0.1270533198 0.2022121384 0.2022121384 0.2662504506 0.3894895103 0.689945392
4	 0.003945364085 0.01970736584 0.03932946378 0.09688791066 0.1812372363 0.2022121384 0.2425277862 0.3280770576 0.5219549731
5	 0.003270887827 0.01636979522 0.03268885728 0.08099611833 0.1572529513 0.2022121384 0.2336169968 0.3024231815 0.4450303425
6	 0.002876393176 0.0143754751 0.02872124679 0.0713718805 0.1408443391 0.2012211565 0.2297561172 0.288979624 0.4047394045
7	 0.002611978884 0.01306770387 0.02611739751 0.06505893245 0.1296352697 0.1938867777 0.2280316101 0.2809508606 0.3806239676
8	 0.002435231551 0.01218110246 0.02435356158 0.06076014987 0.1218382795 0.1864566749 0.2273693045 0.2757599418 0.3646245916
9	 0.002311216916 0.01155763472 0.02310819172 0.05774445758 0.1163483606 0.1806324871 0.2272765078 0.2722607211 0.3535385489
10	 0.002222822559 0.01112668913 0.02224275329 0.05563806829 0.1125410616 0.1764705222 0.2274739416 0.269751996 0.3452470982
12	 0.002118975877 0.01060978189 0.02122211473 0.0531939076 0.1082880758 0.1720524392 0.2283829021 0.2666223033 0.3337888821
14	 0.002086905995 0.01044046211 0.0208749991 0.0524077726 0.107097651 0.1712488891 0.2294824879 0.2648052163 0.3262777925
16	 0.002097676808 0.01048406522 0.02097269461 0.05270648961 0.1078891095 0.1726021266 0.2306378155 0.2637673059 0.3210199999
18	 0.002136433483 0.01068512073 0.02139947426 0.05381765781 0.1100185125 0.1750603143 0.2317940605 0.2631320186 0.3171764577
20	 0.002215162524 0.01106676054 0.02213027729 0.05557903498 0.113068135 0.1779525646 0.2328830737 0.2628149549 0.3142219415
25	 0.002495374146 0.01248167501 0.02493813801 0.06219707853 0.1226201502 0.1850520085 0.235397143 0.2625583233 0.3092275602
30	 0.002929928939 0.01461193376 0.02911206052 0.07099261113 0.1322600229 0.1909104817 0.2375205695 0.2627845656 0.3060594986
40	 0.004296712946 0.02126660231 0.04132508315 0.09014624579 0.1475949581 0.1994851208 0.2409826907 0.2636630101 0.302485795
50	 0.006649623619 0.03163151847 0.05684386901 0.1060865392 0.158395494 0.2056171366 0.2437044935 0.2646011207 0.300571286
60	 0.01049636475 0.044568321 0.07171021609 0.1182114161 0.1664634789 0.2102969 0.2459018034 0.2655246427 0.299426475
70	 0.01656431945 0.05755301468 0.08411783773 0.1276783472 0.1728161514 0.2140358548 0.2477395623 0.2663797019 0.2986258882
80	 0.02472600657 0.06888745661 0.0942088538 0.1352701865 0.1779437205 0.2171345611 0.2493456963 0.2671876647 0.298255173
90	 0.03415561373 0.07834948857 0.1025713961 0.1416206816 0.1822504262 0.2197723636 0.2507164947 0.2679220484 0.2977923841
100	 0.04334746077 0.08656090815 0.1097341336 0.1470475213 0.1859646175 0.2220610675 0.2518875752 0.2685362295 0.2975361351
200	 0.0971769782 0.1309241195 0.1484400131 0.1767890284 0.2069131455 0.2354335687 0.2595046366 0.2730847059 0.2971498259
500	 0.1470350608 0.1716326263 0.184435732 0.2053160399 0.2278099195 0.2495444164 0.2681978965 0.2789537618 0.2983310338
1000	 0.1738575615 0.1938430256 0.2042303787 0.2213745477 0.2399328456 0.258010682 0.273817134 0.2830566613 0.2998710828
2000	 0.1942579112 0.2110419635 0.2197905286 0.2341577805 0.2497955202 0.2651614913 0.2787088931 0.2867312881 0.3016165499
5000	 0.2142993327 0.2285235321 0.2356342872 0.2473394513 0.2600599251 0.2727309138 0.2839770038 0.290827682 0.303623494
10000	 0.2259193624 0.2386355801 0.2448799051 0.2550834401 0.2662669545 0.2773387295 0.2874653458 0.2936148306 0.3054308391
20000	 0.235767922 0.2467244457 0.2523734076 0.261429559 0.2714422072 0.2813331329 0.2903874199 0.2957159042 0.3060005606
50000	 0.2454067024 0.2548510252 0.2601235581 0.2683412011 0.2769550238 0.2857107992 0.2932346026 0.2981918475 0.3076251439
100000	 0.2512060351 0.2602548567 0.2651789392 0.2723371678 0.2802747205 0.2880772776 0.2951772461 0.2996142091 0.3086448459
200000	 0.2568403694 0.2649326159 0.269342017 0.2758948997 0.2827800561 0.2901601896 0.29683147 0.3007978165 0.3094313417
500000	 0.2609983661 0.2696587433 0.2734449214 0.279679526 0.2860203914 0.292383048 0.2983621172 0.3020409908 0.3090287008
1000000	 0.2630111856 0.2714675255 0.2753332593 0.2813474203 0.2875403664 0.2935319335 0.2991352408 0.3026316158 0.3100237973


==> program/Distribution_errors/Distr_0_Uniform2_data.txt <==
2	 0.004535322837 0.02265463406 0.04518450102 0.1109188054 0.2008738501 0.2022121384 0.3238370396 0.4385534042 0.7718415093
3	 0.003312077031 0.01655084518 0.03305619753 0.08196703083 0.1602100919 0.2022121384 0.2694263596 0.3382525111 0.5197816279
4	 0.002751203041 0.01374786761 0.02748152668 0.06847536343 0.1364326469 0.2011142985 0.2396587047 0.2957076426 0.4210244833
5	 0.002411319516 0.01205051373 0.02410002057 0.06021736641 0.1212061916 0.1869281194 0.2195693775 0.2688981244 0.3699669759
6	 0.002174699927 0.01088036957 0.02176490589 0.05446764799 0.1103893981 0.1733986286 0.2046747445 0.2496308659 0.3374176008
7	 0.001999414775 0.01000522924 0.02001900986 0.0501896742 0.1021969544 0.1622733745 0.2022121384 0.2347799751 0.3140521964
8	 0.001864184225 0.009327954181 0.01866279081 0.04682409893 0.09569211051 0.1530796299 0.1995162769 0.22281349 0.2961126561
9	 0.001754038464 0.008775006227 0.01755693524 0.04409773801 0.09037460597 0.1453580309 0.1924382703 0.2128726644 0.2814806462
10	 0.001665392571 0.00832379499 0.01665011441 0.04185509044 0.08594407243 0.1387807968 0.1854035716 0.2044524111 0.2694408976
12	 0.001519338669 0.007602192827 0.01522013932 0.03827481481 0.0788567709 0.1281268754 0.1730038601 0.1974588073 0.2502097281
14	 0.001411059948 0.007054532742 0.01411912672 0.03554147234 0.07342347911 0.1198188564 0.1627979153 0.1873505359 0.2353316605
16	 0.001325502987 0.006612476714 0.01323918141 0.03336138578 0.0690562245 0.113083836 0.1543280688 0.1783546823 0.2233370589
18	 0.001251413128 0.00625935372 0.0125291731 0.0315887685 0.0654714288 0.1075015496 0.1471825042 0.1705620055 0.2133139641
20	 0.001191986166 0.005959074769 0.01193276895 0.03009067676 0.06245544442 0.1027888228 0.1410860355 0.1637573272 0.2048702268
25	 0.001073740124 0.005383084707 0.01077453328 0.02721405126 0.05665066092 0.09359555576 0.1290182595 0.1502034551 0.1892669531
30	 0.0009899942472 0.004967795795 0.009953702775 0.02512950881 0.0524114494 0.08683909773 0.1200104421 0.1399506273 0.176855915
40	 0.0008810154673 0.004402781475 0.008822683575 0.02229416525 0.04658527304 0.07742785906 0.1073498177 0.1253757005 0.158788266
50	 0.0008040300956 0.004028639856 0.008069143519 0.02040618147 0.04270940231 0.07112936197 0.09872024499 0.115338402 0.1460821044
60	 0.000751985801 0.003757919836 0.007539601391 0.01906197449 0.039926524 0.06652265142 0.09235543493 0.1078764073 0.1366396965
70	 0.0007127061748 0.003563008646 0.007130605362 0.01805658177 0.03784868089 0.06303545341 0.08745841099 0.1021335635 0.129168054
80	 0.0006806542021 0.003415252139 0.00683550183 0.01728721724 0.03622253199 0.06029846716 0.08352217936 0.09745326798 0.1231473134
90	 0.0006594186557 0.003296797831 0.006601411495 0.01668457071 0.03493459721 0.05805237703 0.08027875608 0.09358971833 0.1180883892
100	 0.0006370532317 0.00319592484 0.006400369901 0.01617608592 0.03387523724 0.05619795805 0.07756580338 0.09031454208 0.1137961882
200	 0.0005685385985 0.00283291002 0.005666405872 0.01425376268 0.02920618545 0.04691965154 0.06310378495 0.07263216613 0.09005326994
500	 0.0007174774399 0.003550091878 0.006937111542 0.01579705513 0.02773582368 0.03977360506 0.0504010081 0.05661225791 0.06816471054
1000	 0.001571739724 0.006812761179 0.01116545808 0.01897982609 0.02772028084 0.03629121237 0.04388729556 0.04836994523 0.05664477855
2000	 0.006292251491 0.01262289064 0.0159569721 0.02156416097 0.02774230504 0.03382071876 0.03921304685 0.04242330802 0.04842591499
5000	 0.01425342462 0.01817425988 0.02032951396 0.02386715794 0.02776222595 0.03159572257 0.0350260954 0.03707032447 0.04094387244
10000	 0.01824262847 0.02099716541 0.02251050901 0.02500634086 0.0277503245 0.03048362985 0.03291962075 0.03438497351 0.03703288841
20000	 0.0210459568 0.02300939891 0.02406183276 0.02580357912 0.02773719713 0.02969123374 0.03143253125 0.03248906923 0.03438050916
50000	 0.02351599688 0.02472598568 0.02538134586 0.02651567459 0.02774695019 0.02899892317 0.03010784885 0.0307247037 0.03196893476
100000	 0.02472522684 0.02557471525 0.02608369497 0.02688399408 0.02776869071 0.02864207202 0.02940875496 0.02986529004 0.03072450289
200000	 0.02566912947 0.02624916268 0.02657833573 0.02714617766 0.02775858487 0.02838295697 0.02893411529 0.02925065475 0.02981359253
500000	 0.02643927174 0.02682763049 0.02702917823 0.02735806617 0.0277567454 0.02815426587 0.02847553282 0.02869464136 0.02911644769
1000000	 0.02684264777 0.02710605289 0.02722404287 0.0274776734 0.02775219816 0.02804222234 0.02828835431 0.02842210688 0.02868823124


==> program/Distribution_errors/Distr_1_Empirical_data.txt <==
2	 0.1 0.1 0.1 0.1 0.15 0.4 0.6 0.6 0.6
3	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.1777777778 0.2888888889 0.4 0.4888888889 0.6
4	 0.025 0.025 0.0375 0.1 0.15 0.275 0.35 0.4 0.5375
5	 0 0 0 0.08 0.16 0.24 0.32 0.4 0.48
6	 0.01111111111 0.01111111111 0.01666666667 0.06666666667 0.1222222222 0.2111111111 0.2944444444 0.35 0.4333333333
7	 0.008163265306 0.01224489796 0.02857142857 0.05306122449 0.1142857143 0.1959183673 0.2734693878 0.3183673469 0.4
8	 0.00625 0.009375 0.021875 0.053125 0.103125 0.18125 0.25625 0.303125 0.384375
9	 0.004938271605 0.007407407407 0.01975308642 0.04444444444 0.1037037037 0.1679012346 0.2419753086 0.2888888889 0.3654320988
10	 0 0.01 0.02 0.05 0.1 0.16 0.23 0.27 0.35
12	 0.002777777778 0.009722222222 0.01666666667 0.03888888889 0.08611111111 0.1486111111 0.2055555556 0.2458333333 0.3166666667
14	 0.002040816327 0.007142857143 0.01326530612 0.03775510204 0.07959183673 0.1357142857 0.1918367347 0.2275510204 0.293877551
16	 0.0015625 0.00625 0.0140625 0.03671875 0.07578125 0.1265625 0.178125 0.2125 0.27578125
18	 0.001234567901 0.007407407407 0.01358024691 0.03271604938 0.06975308642 0.1191358025 0.1685185185 0.199382716 0.2604938272
20	 0 0.005 0.0125 0.0325 0.0675 0.1125 0.16 0.19 0.2475
25	 0.0016 0.0048 0.0112 0.0272 0.0592 0.1008 0.1424 0.1696 0.2208
30	 0.001111111111 0.005555555556 0.01 0.02555555556 0.05333333333 0.09111111111 0.13 0.1544444444 0.2022222222
40	 0.000625 0.004375 0.00875 0.021875 0.04625 0.079375 0.1125 0.13375 0.175
50	 0.0008 0.004 0.0076 0.0196 0.0416 0.0708 0.1008 0.12 0.1568
60	 0.0008333333333 0.003611111111 0.006944444444 0.01777777778 0.03777777778 0.06444444444 0.09194444444 0.1094444444 0.1433333333
70	 0.000612244898 0.003265306122 0.006530612245 0.01653061224 0.03510204082 0.05959183673 0.08510204082 0.1012244898 0.1326530612
80	 0.000625 0.00296875 0.00609375 0.01546875 0.03265625 0.05578125 0.07953125 0.0946875 0.12421875
90	 0.0006172839506 0.002839506173 0.005802469136 0.01456790123 0.03086419753 0.05259259259 0.0750617284 0.08925925926 0.1171604938
100	 0.0005 0.0027 0.0055 0.0138 0.0292 0.0498 0.0711 0.0847 0.1111
200	 0.000375 0.001925 0.00385 0.00975 0.020625 0.035175 0.0503 0.0599 0.078675
500	 0.000244 0.001208 0.002428 0.006168 0.013056 0.022248 0.031796 0.037872 0.049756
1000	 0.000171 0.000861 0.00172 0.004376 0.009232 0.015725 0.022466 0.02679 0.035161
2000	 0.0001215 0.00060675 0.00121275 0.003076 0.006514 0.0111145 0.0158855 0.0189435 0.0249945
5000	 7.712e-05 0.000383 0.0007682 0.0019398 0.00411924 0.00704228 0.01005856 0.01202924 0.015762
10000	 5.374e-05 0.00026788 0.00053509 0.00136226 0.00289627 0.00496505 0.00711629 0.00847819 0.01113748
20000	 3.918e-05 0.0001887775 0.0003769175 0.00096365 0.0020492325 0.003504445 0.005033125 0.0059836 0.0078948625
50000	 2.33544e-05 0.0001179996 0.0002406868 0.000612572 0.0013013052 0.002218058 0.0031642192 0.0037495496 0.0049883396
100000	 1.58947e-05 7.70912e-05 0.0001639153 0.0004242894 0.0009137859 0.0015675146 0.0022230344 0.0026653832 0.0034527326
200000	 1.4419675e-05 5.9757e-05 0.000117217025 0.000298718325 0.000642295675 0.00109474185 0.001555630675 0.0018554841 0.00247863805
500000	 1.0483296e-05 3.4404476e-05 6.677894e-05 0.000190626196 0.000411126008 0.000701508916 0.001002097696 0.001189824696 0.001573181844
1000000	 5.984512e-06 2.9728254e-05 5.2718561e-05 0.000127020891 0.000304798524 0.000495582967 0.000709793421 0.000853822778 0.001127363029


==> program/Distribution_errors/Distr_1_Gauss_data.txt <==
2	 0.003445173385 0.01725740177 0.0347516498 0.09180092971 0.2232751201 0.3868772921 0.4624101151 0.5756602634 0.5999999863
3	 0.002793638732 0.01396041196 0.02800712245 0.07150116073 0.157311715 0.2909685538 0.3942946526 0.4392192132 0.586290292
4	 0.002418193032 0.01209707752 0.02425527243 0.06176799413 0.1330175934 0.2371187921 0.3475014794 0.3936398976 0.5267576779
5	 0.002164800623 0.0108348065 0.02172408481 0.0552496662 0.118304019 0.2070737773 0.3046354211 0.3605188308 0.4601384174
6	 0.001983080546 0.009907811263 0.01986947427 0.05049856618 0.1078023713 0.18726173 0.273665037 0.327700438 0.4050586426
7	 0.001838430805 0.009200973393 0.01844619851 0.04684163524 0.09976659653 0.1725851204 0.2509439778 0.3010637456 0.3851260783
8	 0.001725204913 0.008628827022 0.01729079931 0.04390685201 0.09341250573 0.1610791701 0.2334507582 0.2799397979 0.3640213834
9	 0.001628578959 0.00815425386 0.01634774765 0.04149163436 0.08819202727 0.1517540381 0.2193694206 0.2628509906 0.3442201477
10	 0.001551802025 0.007756504367 0.01555202611 0.03944603155 0.08379493642 0.1439622055 0.2077304835 0.2487056969 0.3266482757
12	 0.001422559148 0.007117617971 0.0142636625 0.03618911631 0.07676959368 0.1316137497 0.1893786289 0.2264479718 0.2979585199
14	 0.001324295655 0.006616998102 0.01326590324 0.03366113229 0.07136100676 0.1221387404 0.1754281256 0.2095855731 0.2756668295
16	 0.001244365221 0.006226261793 0.01248125895 0.03163928053 0.06703393761 0.1146080407 0.1643635977 0.1961976364 0.2579398659
18	 0.001177673282 0.005898080817 0.01182228689 0.02997463668 0.06348635464 0.1084280969 0.1553371098 0.18525968 0.2433934994
20	 0.001123731871 0.00562206355 0.01126323666 0.02855419769 0.06048121695 0.1032433664 0.1477867919 0.1761536333 0.2312583288
25	 0.001015388817 0.005087709901 0.010193275 0.02585120351 0.0546972931 0.09321561587 0.1331866679 0.1585878089 0.2078520151
30	 0.0009379338784 0.004698699835 0.00942236228 0.0238881757 0.05049324909 0.08599484534 0.122682405 0.145912976 0.1909198846
40	 0.0008317482047 0.004168043233 0.008350650892 0.02115668928 0.04472259689 0.07601698097 0.1081712442 0.1284574599 0.1676010038
50	 0.0007620373798 0.003815071798 0.007645017622 0.01937260282 0.04090048554 0.06936177349 0.09852539794 0.1168033649 0.1520996985
60	 0.0007103421614 0.003562972921 0.007146102814 0.01809812694 0.03817685744 0.06462984139 0.09153045711 0.1083934017 0.1407098921
70	 0.0006760937171 0.003378349965 0.006770106974 0.01713427896 0.03610935031 0.06101227335 0.08618803674 0.1019265906 0.1320092215
80	 0.000640678507 0.003226523523 0.006478507049 0.01641039819 0.0345196059 0.05815731606 0.08199927226 0.0967916772 0.1250605326
90	 0.0006227893198 0.003118573034 0.006253225588 0.01581578376 0.03324179277 0.05588019974 0.07854464157 0.09257910801 0.1193665773
100	 0.000605686595 0.003031951729 0.006074286131 0.01535387873 0.03221323847 0.05396309504 0.07561692894 0.08902980441 0.1145458557
200	 0.0005373591585 0.002702597481 0.005408582081 0.01356828253 0.02766737633 0.04460250102 0.06065336702 0.07034553347 0.08861966494
500	 0.0006833521657 0.003401897686 0.006651760139 0.01500810857 0.02615393322 0.03761649722 0.04795879501 0.05410357168 0.06574580538
1000	 0.001546303612 0.006610617206 0.01072034643 0.01797633801 0.02613269838 0.03426852803 0.0415655975 0.04593216767 0.05416678506
2000	 0.006231979985 0.01203414731 0.0151696428 0.02038629607 0.02612818956 0.03189022463 0.03703946412 0.04015884333 0.04605622736
5000	 0.01347001214 0.01720239894 0.01919495149 0.02249292996 0.02615625838 0.02978674001 0.03306904114 0.03501281013 0.03867697819
10000	 0.01728350672 0.01981923757 0.02124272915 0.02357232277 0.0261472712 0.02870726702 0.03103110808 0.03241901683 0.03502354988
20000	 0.01976890116 0.02169277425 0.0226774007 0.02434227934 0.02614193799 0.02795810583 0.02959080644 0.03057647441 0.03244835518
50000	 0.02214770053 0.0233372648 0.02396847613 0.02499988005 0.02614625278 0.02729339076 0.02833843837 0.02894909413 0.03008467085
100000	 0.02325415729 0.02415646439 0.0246142663 0.02533930379 0.02615647899 0.02696649497 0.0276825483 0.02811663893 0.02891993014
200000	 0.02415769274 0.02475514362 0.02504803732 0.02556018209 0.02615329993 0.02671031047 0.02723370794 0.02753725866 0.02814066575
500000	 0.0248908691 0.0252628866 0.02545594565 0.02578187562 0.02614029478 0.02649967499 0.02683974868 0.02705048713 0.02735859526
1000000	 0.02526331942 0.02550986787 0.0256552829 0.02589122652 0.02614399338 0.02640768197 0.02663575923 0.02676652961 0.02699944771


==> program/Distribution_errors/Distr_1_Hist001_data.txt <==
2	 0.025 0.1 0.1 0.1 0.225 0.4 0.6 0.6 0.6
3	 0.01111111111 0.04444444444 0.04444444444 0.06666666667 0.1777777778 0.2888888889 0.4 0.4888888889 0.6
4	 0.00625 0.025 0.0375 0.0875 0.15 0.275 0.36875 0.4 0.5375
5	 0 0 0.02 0.06 0.14 0.22 0.32 0.4 0.48
6	 0.002777777778 0.01111111111 0.025 0.06666666667 0.1222222222 0.2111111111 0.2944444444 0.35 0.4333333333
7	 0.002040816327 0.01224489796 0.02244897959 0.05306122449 0.1142857143 0.1959183673 0.2734693878 0.3183673469 0.4
8	 0.0015625 0.009375 0.021875 0.053125 0.1078125 0.18125 0.25625 0.2984375 0.384375
9	 0.001234567901 0.01111111111 0.01975308642 0.04814814815 0.1 0.1716049383 0.2419753086 0.2827160494 0.3654320988
10	 0 0.01 0.02 0.045 0.095 0.16 0.23 0.27 0.345
12	 0.0006944444444 0.007638888889 0.01666666667 0.04097222222 0.08611111111 0.1465277778 0.2076388889 0.2458333333 0.3166666667
14	 0.002040816327 0.007142857143 0.01479591837 0.03775510204 0.07959183673 0.1357142857 0.1918367347 0.2265306122 0.293877551
16	 0.0015625 0.007421875 0.0140625 0.035546875 0.074609375 0.1265625 0.179296875 0.2125 0.275
18	 0.001234567901 0.006481481481 0.01265432099 0.03271604938 0.06975308642 0.1185185185 0.1685185185 0.200308642 0.2595679012
20	 0.00125 0.00625 0.0125 0.03125 0.06625 0.1125 0.16 0.19 0.24625
25	 0.0008 0.0056 0.0112 0.028 0.0592 0.1 0.1432 0.1696 0.2208
30	 0.001111111111 0.005 0.01 0.02555555556 0.05388888889 0.09166666667 0.1305555556 0.155 0.2022222222
40	 0.0009375 0.004375 0.00875 0.021875 0.0465625 0.0790625 0.1128125 0.1340625 0.175
50	 0.0008 0.0038 0.0078 0.0196 0.0414 0.0706 0.1008 0.1198 0.1568
60	 0.0006944444444 0.003472222222 0.007083333333 0.01791666667 0.03777777778 0.06444444444 0.09194444444 0.1093055556 0.1431944444
70	 0.000612244898 0.003265306122 0.006530612245 0.01653061224 0.035 0.05959183673 0.08510204082 0.1012244898 0.1326530612
80	 0.000625 0.003046875 0.00609375 0.01546875 0.03265625 0.055703125 0.07953125 0.0946875 0.124140625
90	 0.0005555555556 0.002901234568 0.005740740741 0.01456790123 0.03080246914 0.0525308642 0.0749382716 0.08925925926 0.1170987654
100	 0.00055 0.0027 0.00545 0.0138 0.0292 0.0498 0.0711 0.08465 0.1111
200	 0.0003875 0.0019125 0.0038375 0.0097375 0.020625 0.0351625 0.050275 0.059875 0.078675
500	 0.000244 0.001212 0.002424 0.006166 0.013044 0.022238 0.031786 0.03785 0.049734
1000	 0.000173 0.0008575 0.001718 0.0043765 0.0092305 0.015721 0.0224565 0.026796 0.0351475
2000	 0.00012075 0.000606125 0.00121175 0.003076625 0.006515875 0.011109625 0.0158815 0.018939625 0.024970875
5000	 7.684e-05 0.00038046 0.00076538 0.00194084 0.00411798 0.00704232 0.01005542 0.01202592 0.01575796
10000	 5.1045e-05 0.000269425 0.000536 0.001361255 0.00289418 0.00496599 0.007119255 0.00847667 0.011125095
20000	 3.836625e-05 0.0001897725 0.00037655625 0.0009642525 0.00204972625 0.00350098625 0.005034145 0.00597660875 0.00789990375
50000	 2.06048e-05 0.0001211338 0.0002385422 0.0006124898 0.0013003972 0.0022199064 0.0031556068 0.0037454718 0.0049877962
100000	 1.550375e-05 7.956815e-05 0.00016295495 0.0004229923 0.000913089 0.00156881515 0.0022207364 0.0026699949 0.0034414618
200000	 1.2257825e-05 5.89457125e-05 0.00011747605 0.0002978768375 0.000637593175 0.001092827938 0.0015598278 0.001862800275 0.002482920675
500000	 8.939964e-06 3.4213244e-05 6.6828874e-05 0.000190779734 0.000409109798 0.000701798514 0.00099947017 0.001196524316 0.00157125621
1000000	 6.979344e-06 2.626684e-05 5.5612822e-05 0.0001245842315 0.000304172778 0.0004938107955 0.000705974756 0.000848510364 0.001137505048


==> program/Distribution_errors/Distr_1_Hist005_data.txt <==
2	 0.025 0.025 0.1 0.1 0.225 0.4 0.475 0.6 0.6
3	 0.01111111111 0.01111111111 0.04444444444 0.06666666667 0.1777777778 0.2888888889 0.4 0.4333333333 0.6
4	 0.00625 0.025 0.0375 0.0875 0.15 0.275 0.36875 0.4 0.5375
5	 0 0 0.02 0.06 0.14 0.22 0.32 0.38 0.46
6	 0.002777777778 0.01111111111 0.025 0.06666666667 0.1222222222 0.2111111111 0.2888888889 0.35 0.4194444444
7	 0.002040816327 0.01224489796 0.02244897959 0.05306122449 0.1142857143 0.1918367347 0.2673469388 0.3142857143 0.4
8	 0.0015625 0.009375 0.021875 0.0484375 0.103125 0.178125 0.2515625 0.2953125 0.38125
9	 0.001234567901 0.01111111111 0.01975308642 0.04814814815 0.1 0.1679012346 0.2395061728 0.2790123457 0.3592592593
10	 0 0.01 0.02 0.045 0.095 0.16 0.225 0.265 0.34
12	 0.002777777778 0.007638888889 0.01666666667 0.04097222222 0.08611111111 0.1451388889 0.2055555556 0.2423611111 0.3131944444
14	 0.002040816327 0.007142857143 0.01479591837 0.03775510204 0.07857142857 0.1346938776 0.1892857143 0.225 0.2913265306
16	 0.0015625 0.00625 0.0140625 0.034765625 0.073828125 0.124609375 0.17734375 0.209375 0.271875
18	 0.001234567901 0.006481481481 0.01265432099 0.03271604938 0.06913580247 0.1175925926 0.1669753086 0.1978395062 0.2574074074
20	 0.00125 0.00625 0.0125 0.03125 0.065 0.11125 0.15875 0.1875 0.245
25	 0.0008 0.0056 0.0112 0.028 0.0584 0.0992 0.1416 0.168 0.2192
30	 0.001111111111 0.005 0.01 0.025 0.05333333333 0.09055555556 0.1288888889 0.1533333333 0.2
40	 0.0009375 0.004375 0.00875 0.021875 0.0459375 0.0784375 0.111875 0.1328125 0.17375
50	 0.0008 0.0038 0.0076 0.0194 0.0412 0.07 0.0998 0.1188 0.1554
60	 0.0006944444444 0.003472222222 0.006944444444 0.01777777778 0.0375 0.06388888889 0.09111111111 0.1084722222 0.1420833333
70	 0.000612244898 0.003265306122 0.006428571429 0.01642857143 0.03469387755 0.05908163265 0.0843877551 0.1004081633 0.1315306122
80	 0.000625 0.003046875 0.006015625 0.0153125 0.032421875 0.055234375 0.07890625 0.09390625 0.123203125
90	 0.0005555555556 0.002839506173 0.005679012346 0.01444444444 0.03055555556 0.05209876543 0.07438271605 0.08858024691 0.1161728395
100	 0.00055 0.0027 0.0054 0.0137 0.029 0.0494 0.07055 0.084 0.1102
200	 0.000375 0.0019 0.003825 0.0096625 0.0204625 0.0348875 0.0499 0.0594125 0.0780375
500	 0.00024 0.0012 0.002406 0.006118 0.012946 0.02207 0.031548 0.037568 0.049378
1000	 0.000172 0.000851 0.0017095 0.004348 0.0091595 0.0156085 0.0222795 0.026576 0.0349205
2000	 0.00011925 0.00060325 0.001202875 0.00305325 0.00645825 0.011033375 0.015773875 0.0188215 0.024777
5000	 7.41e-05 0.00037914 0.00075416 0.00192004 0.0040859 0.00698306 0.00999026 0.01191232 0.01564822
10000	 5.187e-05 0.000262515 0.000529105 0.00135352 0.002868845 0.004920655 0.007052715 0.00840917 0.011085725
20000	 3.841125e-05 0.000191705 0.0003722425 0.0009557975 0.0020345825 0.00347396 0.0049799 0.00593249375 0.007838505
50000	 2.3843e-05 0.0001181696 0.0002389252 0.0006006226 0.0012889022 0.0021976236 0.00313473 0.0037216698 0.0048998784
100000	 1.48717e-05 8.298135e-05 0.0001665472 0.0004234225 0.00090736305 0.0015534221 0.00220726225 0.00264540435 0.0034415947
200000	 1.14522125e-05 5.7119375e-05 0.0001207010375 0.00029590045 0.000633440125 0.001086920062 0.001568637575 0.001844177512 0.002466665938
500000	 8.045376e-06 4.0279718e-05 7.6648672e-05 0.00018971682 0.000404583656 0.000700807354 0.00099855624 0.001178853252 0.001570033824
1000000	 6.0386485e-06 2.9968056e-05 5.484882e-05 0.000130477478 0.00030054289 0.0004872463335 0.0007003572715 0.000820386817 0.001101427567


==> program/Distribution_errors/Distr_1_Hist01_data.txt <==
2	 0.025 0.025 0.1 0.1 0.225 0.4 0.475 0.6 0.6
3	 0.01111111111 0.01111111111 0.04444444444 0.06666666667 0.1777777778 0.2888888889 0.4 0.4333333333 0.6
4	 0.00625 0.025 0.0375 0.0875 0.15 0.25625 0.35 0.4 0.50625
5	 0 0.02 0.02 0.06 0.14 0.22 0.32 0.36 0.44
6	 0.01111111111 0.01666666667 0.025 0.05833333333 0.1222222222 0.2055555556 0.275 0.3444444444 0.4055555556
7	 0.002040816327 0.008163265306 0.01836734694 0.05306122449 0.1102040816 0.1857142857 0.2632653061 0.3040816327 0.3959183673
8	 0.00625 0.00625 0.021875 0.053125 0.1 0.178125 0.24375 0.2875 0.36875
9	 0.001234567901 0.007407407407 0.01975308642 0.04814814815 0.0975308642 0.1617283951 0.2296296296 0.2703703704 0.350617284
10	 0 0.01 0.02 0.045 0.09 0.15 0.22 0.26 0.33
12	 0.002777777778 0.00625 0.01666666667 0.03888888889 0.08055555556 0.1416666667 0.2006944444 0.2354166667 0.30625
14	 0.002040816327 0.007142857143 0.01326530612 0.03775510204 0.07857142857 0.1306122449 0.1857142857 0.218877551 0.2826530612
16	 0.0015625 0.00625 0.01328125 0.034765625 0.071875 0.120703125 0.1734375 0.20546875 0.266015625
18	 0.001851851852 0.007407407407 0.01265432099 0.03055555556 0.06666666667 0.1138888889 0.1632716049 0.1925925926 0.2518518519
20	 0 0.005 0.0125 0.03 0.0625 0.11 0.155 0.1825 0.2375
25	 0.0008 0.0048 0.0112 0.0264 0.056 0.096 0.1368 0.164 0.2136
30	 0 0.005555555556 0.009444444444 0.025 0.05111111111 0.08888888889 0.1255555556 0.15 0.1944444444
40	 0.0003125 0.004375 0.008125 0.0209375 0.045 0.07625 0.10875 0.1296875 0.16875
50	 0.0004 0.004 0.0076 0.0192 0.04 0.0684 0.0976 0.1156 0.1516
60	 0.0005555555556 0.003472222222 0.006944444444 0.01708333333 0.03666666667 0.0625 0.08888888889 0.1055555556 0.1383333333
70	 0.000612244898 0.003163265306 0.006326530612 0.01612244898 0.0337755102 0.05755102041 0.08214285714 0.09795918367 0.1284693878
80	 0.000546875 0.003125 0.0059375 0.015 0.0315625 0.05375 0.07703125 0.0915625 0.12
90	 0.0005555555556 0.002777777778 0.005555555556 0.01407407407 0.02987654321 0.05074074074 0.0725308642 0.0862962963 0.1133333333
100	 0.0005 0.00255 0.0052 0.01335 0.0282 0.04815 0.0688 0.082 0.1075
200	 0.000375 0.00185 0.00375 0.0094375 0.02 0.03405 0.0486875 0.0579625 0.076125
500	 0.000232 0.001168 0.002344 0.005976 0.012632 0.021542 0.03078 0.03664 0.048172
1000	 0.0001675 0.000837 0.001679 0.0042475 0.00895 0.01522 0.021752 0.0259265 0.03406
2000	 0.0001165 0.000588 0.001179375 0.00299575 0.00631875 0.010758 0.01538625 0.01835 0.024147
5000	 7.468e-05 0.0003665 0.000744 0.0018848 0.00399042 0.00681324 0.009751 0.01161798 0.0153164
10000	 5.216e-05 0.00026262 0.00052051 0.001318665 0.002812995 0.0047921 0.00688044 0.00822054 0.01081725
20000	 3.590625e-05 0.0001913 0.0003768 0.00094023 0.00199873 0.0033912325 0.00485885625 0.00578346 0.007671125
50000	 2.445e-05 0.0001156858 0.0002293392 0.0005851092 0.001255549 0.0021373664 0.0030598296 0.0036522184 0.004780631
100000	 1.7362e-05 9.072015e-05 0.00017846905 0.000418 0.0008921482 0.001507184 0.0021834622 0.0026027756 0.0033566058
200000	 1.11099375e-05 5.67706625e-05 0.0001119223 0.0002931473625 0.000614738625 0.0010773113 0.001531891113 0.0018231749 0.002387285437
500000	 5.956016e-06 3.843304e-05 7.4300488e-05 0.00019048481 0.000398899004 0.000675017464 0.000981962304 0.001184767968 0.00153416623
1000000	 5.598713e-06 2.7621787e-05 5.0836134e-05 0.000127714536 0.000292048353 0.0004896788495 0.000681339664 0.000793882242 0.001099290562


==> program/Distribution_errors/Distr_1_Pairwise_data.txt <==
2	 0.1 0.1 0.1 0.1 0.4 0.4 0.6 0.6 0.6
3	 0.06666666667 0.06666666667 0.06666666667 0.06666666667 0.2666666667 0.4 0.4 0.6 0.6
4	 0.1 0.1 0.1 0.1 0.15 0.35 0.4 0.4 0.6
5	 1.110223025e-16 1.110223025e-16 1.110223025e-16 1.110223025e-16 0.2 0.2 0.4 0.4 0.6
6	 0.06666666667 0.06666666667 0.06666666667 0.06666666667 0.1 0.2333333333 0.2666666667 0.4 0.4333333333
7	 0.02857142857 0.02857142857 0.02857142857 0.02857142857 0.1142857143 0.2571428571 0.3142857143 0.3142857143 0.4571428571
8	 0.025 0.025 0.025 0.025 0.1 0.225 0.275 0.35 0.4
9	 0.04444444444 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.1777777778 0.2666666667 0.2888888889 0.4
10	 1.110223025e-16 1.110223025e-16 1.110223025e-16 1.110223025e-16 0.1 0.2 0.3 0.3 0.4
12	 0.01666666667 0.01666666667 0.01666666667 0.06666666667 0.1 0.15 0.2333333333 0.2666666667 0.35
14	 0.02857142857 0.02857142857 0.02857142857 0.04285714286 0.1 0.1714285714 0.1857142857 0.2571428571 0.3285714286
16	 0.025 0.025 0.025 0.0375 0.0875 0.15 0.2125 0.225 0.2875
18	 0.01111111111 0.01111111111 0.01111111111 0.04444444444 0.06666666667 0.1222222222 0.1777777778 0.2333333333 0.2888888889
20	 1.110223025e-16 1.110223025e-16 1.110223025e-16 0.05 0.05 0.15 0.2 0.2 0.3
25	 0 0 0 0.04 0.08 0.12 0.16 0.2 0.24
30	 0 0 0 0.03333333333 0.06666666667 0.1 0.1333333333 0.1666666667 0.2333333333
40	 1.110223025e-16 1.110223025e-16 1.110223025e-16 0.025 0.05 0.1 0.125 0.15 0.2
50	 0 0 0 0.02 0.04 0.08 0.12 0.14 0.18
60	 0 0 0 0.01666666667 0.05 0.06666666667 0.1 0.1166666667 0.1666666667
70	 0 0 0.01428571429 0.01428571429 0.04285714286 0.07142857143 0.1 0.1142857143 0.1428571429
80	 1.110223025e-16 1.110223025e-16 0.0125 0.0125 0.0375 0.0625 0.0875 0.1125 0.1375
90	 0 0 0.01111111111 0.01111111111 0.03333333333 0.05555555556 0.08888888889 0.1 0.1333333333
100	 0 0 0.01 0.02 0.03 0.06 0.08 0.1 0.13
200	 0 0 0.005 0.01 0.025 0.04 0.055 0.07 0.09
500	 0 0.002 0.002 0.006 0.014 0.026 0.036 0.042 0.056
1000	 0 0.001 0.002 0.005 0.01 0.018 0.025 0.03 0.04
2000	 0 0.0005 0.0015 0.0035 0.0075 0.0125 0.018 0.0215 0.028
5000	 0 0.0004 0.0008 0.0022 0.0046 0.008 0.0114 0.0136 0.018
10000	 0.0001 0.0003 0.0006 0.0016 0.0033 0.0056 0.0081 0.0096 0.0126
20000	 5e-05 0.0002 0.00045 0.0011 0.0023 0.00395 0.00565 0.0068 0.0089
50000	 2e-05 0.00014 0.00026 0.00068 0.00146 0.0025 0.00358 0.00424 0.00558
100000	 2e-05 0.0001 0.00019 0.00048 0.00103 0.00176 0.00252 0.00299 0.00392
200000	 1e-05 6.5e-05 0.000135 0.000345 0.000745 0.00124 0.001765 0.0021 0.002785
500000	 8e-06 5e-05 8.4e-05 0.00021 0.000462 0.00077 0.00112 0.001324 0.001776
1000000	 9e-06 2.9e-05 6.2e-05 0.000144 0.000315 0.000566 0.0008 0.000937 0.001189


==> program/Distribution_errors/Distr_1_Reduced_data.txt <==
2	 0.1 0.1 0.1 0.1 0.15 0.4 0.6 0.6 0.6
3	 0.1 0.1 0.1 0.1 0.1 0.35 0.4 0.4 0.6
4	 0.1 0.1 0.1 0.1 0.1 0.35 0.4 0.6 0.6
5	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.06666666667 0.1777777778 0.2888888889 0.3777777778 0.4
6	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.1555555556 0.2666666667 0.2888888889 0.4 0.4888888889
7	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.1555555556 0.2666666667 0.3777777778 0.4 0.4888888889
8	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.1555555556 0.2666666667 0.2888888889 0.3777777778 0.4
9	 0.04444444444 0.04444444444 0.04444444444 0.06666666667 0.06666666667 0.1777777778 0.2666666667 0.2888888889 0.4
10	 0.025 0.025 0.025 0.0375 0.1 0.1625 0.225 0.2875 0.4
12	 0.025 0.025 0.025 0.0375 0.0875 0.15 0.225 0.275 0.35
14	 0.025 0.025 0.025 0.0375 0.0875 0.15 0.2125 0.225 0.2875
16	 0.025 0.025 0.025 0.0375 0.0875 0.15 0.1625 0.225 0.2875
18	 0 0 0 0.04 0.08 0.12 0.16 0.2 0.28
20	 0 0 0 0.04 0.08 0.12 0.16 0.2 0.28
25	 0 0 0 0.04 0.08 0.12 0.16 0.16 0.24
30	 0.01111111111 0.01111111111 0.01111111111 0.01666666667 0.06666666667 0.09444444444 0.1277777778 0.1555555556 0.2111111111
40	 0.008163265306 0.008163265306 0.008163265306 0.02857142857 0.04897959184 0.08979591837 0.1142857143 0.1346938776 0.1755102041
50	 0.00625 0.00625 0.00625 0.021875 0.040625 0.071875 0.103125 0.11875 0.1625
60	 0.00625 0.00625 0.00625 0.021875 0.040625 0.06875 0.1 0.115625 0.146875
70	 0.004938271605 0.004938271605 0.007407407407 0.01728395062 0.03209876543 0.05679012346 0.09135802469 0.1061728395 0.1407407407
80	 0.004938271605 0.004938271605 0.007407407407 0.01728395062 0.03209876543 0.05679012346 0.08148148148 0.1037037037 0.1308641975
90	 0 0 0.01 0.01 0.03 0.05 0.08 0.09 0.12
100	 0 0 0.01 0.01 0.03 0.05 0.07 0.09 0.11
200	 0 0 0.004444444444 0.008888888889 0.02222222222 0.03555555556 0.04888888889 0.06222222222 0.08
500	 0.0007561436673 0.001134215501 0.002646502836 0.006427221172 0.01247637051 0.02192816635 0.03137996219 0.03856332703 0.04990548204
1000	 0.000390625 0.0005859375 0.0015625 0.004296875 0.0091796875 0.016015625 0.0228515625 0.026953125 0.035546875
2000	 0 0.0004938271605 0.000987654321 0.002962962963 0.006419753086 0.01135802469 0.01580246914 0.0187654321 0.02518518519
5000	 7.934933545e-05 0.0003173973418 0.000714144019 0.001904384051 0.004086490776 0.007062090855 0.01003769093 0.01202142432 0.01579051775
10000	 0.0001 0.0003 0.0005 0.0014 0.0029 0.005 0.0071 0.0085 0.0111
20000	 2.975600079e-05 0.0001785360048 0.0003769093434 0.0009621106923 0.002053164055 0.003501289427 0.005028764134 0.005980956159 0.007905177544
50000	 2.790178571e-05 0.0001116071429 0.000247130102 0.0006098533163 0.00130341199 0.002220184949 0.003160873724 0.003754783163 0.004990433673
100000	 1.393187314e-05 7.563016848e-05 0.0001632019425 0.0004219367294 0.0009115425569 0.001568330862 0.002225119167 0.00266098777 0.003467046144
200000	 1.295440051e-05 5.779655612e-05 0.0001165896046 0.0002969547194 0.0006447305485 0.001094148597 0.001556521046 0.001861447704 0.002473294005
500000	 8.777809697e-06 3.471224744e-05 6.503559003e-05 0.0001883239171 0.0004101631077 0.0007014267931 0.0009986753487 0.001191787162 0.001574818858
1000000	 3e-06 2.8e-05 5.2e-05 0.000128 0.000302 0.000496 0.00071 0.000849 0.001126


==> program/Distribution_errors/Distr_1_Uniform1_data.txt <==
2	 0.006409664117 0.03216848033 0.06514593406 0.1766597776 0.3988506491 0.4 0.6 0.6 0.6
3	 0.00335835095 0.016831455 0.03396525397 0.08994632433 0.2197398901 0.3971804736 0.4008550526 0.5674398288 0.6
4	 0.002272529735 0.01139995809 0.02299121946 0.06044907411 0.1442825159 0.2952921778 0.4 0.4011976813 0.5981210892
5	 0.001721170008 0.008624477922 0.01737638068 0.0455103786 0.1070586632 0.2212089143 0.353966692 0.4 0.5169736926
6	 0.001383459657 0.006929760516 0.01396149264 0.03649354363 0.08508236809 0.1743640251 0.2934352346 0.3622413229 0.4244982545
7	 0.001156850687 0.005794552165 0.01166873716 0.03044518119 0.07057385622 0.1431120579 0.2458809771 0.3142996839 0.4
8	 0.0009931949003 0.004977790923 0.01002082691 0.02612427026 0.06031445036 0.1211935094 0.2096045719 0.2734289832 0.3803347219
9	 0.0008700858608 0.004362456914 0.008781215174 0.02287031383 0.05265281665 0.1050562672 0.1816332592 0.2399631445 0.3489403497
10	 0.0007758217365 0.003882941156 0.007815070775 0.02034466237 0.04671925336 0.09270404262 0.1596328806 0.2126068533 0.3187628365
12	 0.0006352760442 0.003183314856 0.006406762856 0.01666744423 0.03813474718 0.07506235243 0.1280682847 0.171453624 0.2676576626
14	 0.0005378225718 0.002697537656 0.005429145894 0.01411090114 0.03222252667 0.06307308986 0.1067984314 0.1426019305 0.2278891855
16	 0.0004657467143 0.002338950711 0.004709452936 0.01223472425 0.02788574481 0.05438833549 0.09155068312 0.1217944068 0.1968866098
18	 0.0004121163631 0.002066530958 0.004159364667 0.01079996549 0.02458981535 0.04780524063 0.08014359951 0.1063196912 0.1722499649
20	 0.0003689581102 0.001850220719 0.003723569752 0.009668874604 0.02199154757 0.04265382684 0.07125100213 0.094274019 0.1523430473
25	 0.0002928709874 0.001466290403 0.002950162557 0.007657553951 0.01738661926 0.03359654831 0.05579188572 0.07350655528 0.1177296765
30	 0.0002419325334 0.001216072604 0.002445130345 0.006339764959 0.01438280981 0.02771051517 0.0458502683 0.06023038798 0.09588609174
40	 0.000180059435 0.0009038161614 0.001818415686 0.004718908399 0.01068167334 0.02052302247 0.03380432966 0.04425128036 0.06986064555
50	 0.000143836607 0.000719914035 0.001448245051 0.003756868099 0.008502416721 0.01629730491 0.0267583354 0.03497577775 0.05499256389
60	 0.000119090399 0.0005970010609 0.001203024823 0.003121894911 0.007058271357 0.01351796549 0.02215826488 0.0289080866 0.04532024275
70	 0.000101689065 0.0005114401849 0.001029130929 0.002669198367 0.006034151517 0.01155092052 0.01891046016 0.02464405246 0.0385556046
80	 8.905115075e-05 0.0004470860582 0.000899031694 0.002330803866 0.005268114642 0.01007394408 0.01647504221 0.02146179128 0.03355054214
90	 7.884653569e-05 0.000397210691 0.0007979419818 0.002068165043 0.004677215087 0.008941030215 0.01461184107 0.01902758484 0.02970478822
100	 7.098766023e-05 0.0003567115494 0.0007175084736 0.001859696449 0.004204356627 0.00802876842 0.0131212708 0.01707583888 0.02662308295
200	 3.556035873e-05 0.0001776431851 0.0003569266297 0.0009260715497 0.002091554782 0.003987533052 0.006500656303 0.008441932007 0.01312853646
500	 1.393481674e-05 7.026986658e-05 0.000141515387 0.0003678127035 0.000832368542 0.001588454033 0.002586441455 0.003354856179 0.005187263094
1000	 7.047266628e-06 3.542977997e-05 7.134303587e-05 0.0001847739055 0.0004166390948 0.0007935184768 0.001290386614 0.001671023236 0.00258713741
2000	 3.478000249e-06 1.764373247e-05 3.545430384e-05 9.187880029e-05 0.0002079837805 0.0003964597128 0.0006422958064 0.0008316454078 0.00129069831
5000	 1.414234389e-06 7.094434751e-06 1.432682544e-05 3.683221779e-05 8.29956369e-05 0.0001583912565 0.0002565388829 0.0003329227879 0.0005136073487
10000	 7.111796793e-07 3.488798469e-06 7.014196506e-06 1.842975496e-05 4.148636809e-05 7.902902895e-05 0.000127729799 0.0001656841426 0.0002556120346
20000	 3.556715426e-07 1.801482402e-06 3.599635601e-06 9.221769091e-06 2.078832767e-05 3.960779372e-05 6.422403611e-05 8.330772977e-05 0.0001285687064
50000	 1.350538698e-07 6.970092917e-07 1.403100859e-06 3.650967363e-06 8.32319396e-06 1.585756347e-05 2.594568048e-05 3.394424399e-05 5.204394806e-05
100000	 8.000238483e-08 3.50311936e-07 7.32341542e-07 1.858257492e-06 4.141411828e-06 7.849874276e-06 1.28657045e-05 1.675933872e-05 2.602325167e-05
200000	 4.151124566e-08 1.820674701e-07 3.481864934e-07 9.068497964e-07 2.065548326e-06 3.89414058e-06 6.365599294e-06 8.245342383e-06 1.240089403e-05
500000	 1.665080152e-08 8.071974167e-08 1.466047075e-07 3.785676472e-07 8.335833162e-07 1.553834488e-06 2.575535579e-06 3.285042468e-06 5.172460658e-06
1000000	 4.078272164e-09 3.158777917e-08 6.844541567e-08 2.041418682e-07 4.247187994e-07 7.814260666e-07 1.294055228e-06 1.68044408e-06 2.630012057e-06


==> program/Distribution_errors/Distr_1_Uniform2_data.txt <==
2	 0.002992030727 0.01499192645 0.03011410651 0.07788412915 0.1929261987 0.3946250783 0.4344856364 0.5937936097 0.6
3	 0.002270825205 0.0113703618 0.02283659443 0.05887160085 0.1331767075 0.2675716834 0.3998355092 0.4133068019 0.5994475461
4	 0.001976727149 0.009897463072 0.01984627469 0.05068147072 0.1111058247 0.2099530518 0.336663882 0.3980487588 0.5194955323
5	 0.001765762464 0.008827282314 0.01770814653 0.04517404483 0.09811801646 0.179631632 0.2848894924 0.3532277347 0.4400934617
6	 0.001610870581 0.0080508597 0.01614407617 0.04113533504 0.08891153846 0.160254064 0.2498526949 0.3125208427 0.4
7	 0.001488430476 0.007450354575 0.0149310517 0.03802370036 0.08188061343 0.1462349378 0.2251173555 0.2812897791 0.3833097515
8	 0.001392087766 0.006968720096 0.01396764441 0.03553559629 0.07633657887 0.1353901347 0.2065415688 0.2573300654 0.35669362
9	 0.001313770564 0.00657092525 0.01316741044 0.0334891793 0.07178769926 0.1266767885 0.1918844278 0.2384046701 0.3326035462
10	 0.001246064222 0.006224995948 0.01248106994 0.03175414034 0.06796750979 0.11946182 0.1799193469 0.2229828241 0.3117912715
12	 0.001135897905 0.005686716166 0.01140071153 0.02896389906 0.06187011383 0.1081312156 0.1614066228 0.1991509725 0.2786391154
14	 0.001053366723 0.005263613751 0.01055374389 0.02679495718 0.05716162979 0.09952252182 0.1475688783 0.1814222895 0.2534150722
16	 0.0009856140107 0.004921044854 0.009865924719 0.02505679949 0.05339442552 0.09268487012 0.1367647487 0.1675609595 0.2336444446
18	 0.000928120456 0.004637300095 0.00929662747 0.02361675983 0.05030265834 0.08711044913 0.1280400276 0.1563816012 0.2175111504
20	 0.0008772047888 0.004396399493 0.00881663182 0.02239995279 0.04766441406 0.08243449261 0.1208085552 0.1471821735 0.2041032317
25	 0.0007879180873 0.003938002392 0.007893679771 0.02003428008 0.04257081687 0.07340011225 0.1069731303 0.1297316781 0.1785394069
30	 0.0007192269529 0.003596378089 0.007203669076 0.01828938995 0.03884175077 0.06682023789 0.09705808107 0.1173276322 0.1602991998
40	 0.0006230038542 0.003112209785 0.006240737309 0.01582770969 0.03359265404 0.05767463618 0.0834340149 0.1004047071 0.135790035
50	 0.0005563500819 0.002784642304 0.005575372805 0.01415884382 0.03001773617 0.05147349983 0.07427951915 0.08921989961 0.1199769386
60	 0.0005069419808 0.002543455501 0.005096368845 0.01293098967 0.02740909406 0.04693458381 0.06761937314 0.0811234802 0.1085724606
70	 0.0004710075102 0.002350066488 0.004714415327 0.0119552205 0.0253608987 0.04340820208 0.06246680552 0.07487011429 0.09993762969
80	 0.0004400396008 0.002199290435 0.004403124209 0.01118863104 0.02370925463 0.04059487336 0.05835089142 0.06985274514 0.09311582542
90	 0.0004162395479 0.002079686958 0.00416514486 0.01055647573 0.02236296276 0.03824369013 0.05493680223 0.06576745848 0.087510574
100	 0.0003939859637 0.001966362946 0.003944812348 0.01000331933 0.02119443809 0.03624836156 0.05206231536 0.06229531758 0.08278270306
200	 0.0002771896265 0.00138876593 0.002787854564 0.007065408694 0.01497258809 0.02558156277 0.03667751705 0.04380568471 0.05788984031
500	 0.00017377017 0.0008756861046 0.001761234676 0.004479155444 0.009482423933 0.01618339843 0.02313074652 0.02758178908 0.03638478225
1000	 0.0001247449322 0.0006241685618 0.001253940334 0.003172654567 0.006705278421 0.01143422923 0.01634983848 0.01950991295 0.02568221188
2000	 8.900604677e-05 0.000438215187 0.0008814598562 0.002235154028 0.004733439322 0.008079912047 0.01157750752 0.01377305126 0.0181775436
5000	 5.34242212e-05 0.0002745147236 0.0005519927828 0.001413216848 0.003000233513 0.005112705989 0.007331165849 0.00872945421 0.01148358957
10000	 3.976317292e-05 0.0001920165951 0.0003899658665 0.0009952214725 0.00211303754 0.003614875947 0.005184674139 0.006190877788 0.008099994912
20000	 2.737048996e-05 0.0001422288506 0.0002817690481 0.0007110854184 0.001488119602 0.002545170127 0.003659100506 0.004362777586 0.005771317735
50000	 1.881419941e-05 8.855706243e-05 0.0001729052603 0.0004465459461 0.0009411544905 0.001612230983 0.002310635928 0.00274178725 0.003663451759
100000	 1.204704745e-05 6.357983354e-05 0.0001287385332 0.0003179822622 0.0006673859063 0.001139050543 0.001628651486 0.001933624851 0.002597928767
200000	 9.970950059e-06 4.587667506e-05 8.922698429e-05 0.0002229353194 0.0004706690898 0.0008011318408 0.001147950335 0.001359693849 0.001828948435
500000	 5.092318549e-06 2.607209133e-05 5.483307794e-05 0.0001383553612 0.0002974889341 0.0005109331171 0.0007362989205 0.0008821186178 0.001093696515
1000000	 3.136185771e-06 2.002618715e-05 4.257424264e-05 9.983906894e-05 0.0002158261952 0.0003678636751 0.0005199933643 0.0005971187509 0.000793138505


==> program/Distribution_errors/Distr_2_Empirical_data.txt <==
2	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.1407556475 0.3907556475 0.3907556475 0.6092443525 0.6092443525
3	 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.1685334253 0.2796445364 0.3907556475 0.3907556475 0.6092443525
4	 0.0157556475 0.0157556475 0.0157556475 0.0782556475 0.1407556475 0.2657556475 0.3592443525 0.3907556475 0.4842443525
5	 0.009244352501 0.009244352501 0.0307556475 0.0707556475 0.1292443525 0.2307556475 0.3107556475 0.3692443525 0.4492443525
6	 0.00186675861 0.00186675861 0.02591101917 0.05742231417 0.1129778697 0.1963112031 0.2796445364 0.3314665747 0.4147999081
7	 0.003000545459 0.003000545459 0.02340870872 0.05822394434 0.1050413618 0.1866740148 0.262305577 0.3031219035 0.3847545566
8	 0.0001306474994 0.0154943525 0.0157556475 0.0470056475 0.0938806475 0.1717443525 0.2345056475 0.2813806475 0.3595056475
9	 0.004306080896 0.008039598117 0.01665175991 0.04507663515 0.0944593512 0.1561877463 0.2265283031 0.2672988574 0.3413729314
10	 0.0007556474994 0.009244352501 0.0192443525 0.0407556475 0.0892443525 0.1507556475 0.2107556475 0.2507556475 0.3292443525
12	 0.00186675861 0.008811203055 0.0157556475 0.03979990806 0.08146657472 0.1370221303 0.1963112031 0.2310334253 0.2967443525
14	 0.002101495358 0.007203536174 0.01320462709 0.03361279036 0.07442911689 0.1254495251 0.1806729239 0.2121842189 0.2776116994
16	 0.0001306474994 0.007681852501 0.0118493975 0.0313806475 0.0701818525 0.1173181475 0.1678381025 0.1990881025 0.2579431475
18	 0.001219661143 0.004953178364 0.01112601787 0.03208385867 0.06603447596 0.10989145 0.1586270686 0.1870519438 0.2426074994
20	 0.0007556474994 0.005755647499 0.0117443525 0.0292443525 0.0617443525 0.1057556475 0.1492443525 0.1767443525 0.2317443525
25	 0.001244352501 0.005155647499 0.009955647499 0.0259556475 0.0547556475 0.0940443525 0.1331556475 0.1587556475 0.2067556475
30	 0.0007556474994 0.004799908056 0.009244352501 0.02368879695 0.05035546361 0.08520009194 0.1214665747 0.1447999081 0.1885334253
40	 0.0007556474994 0.003880647499 0.007994352501 0.0204943525 0.0432556475 0.0736193525 0.1051306475 0.1248693525 0.1636193525
50	 0.0007556474994 0.003555647499 0.007244352501 0.0183556475 0.0387556475 0.0659556475 0.0939556475 0.1116443525 0.1463556475
60	 0.0006332413895 0.003255647499 0.006588980833 0.01658898083 0.03520009194 0.06007768583 0.08563324139 0.1018667586 0.1335334253
70	 0.0005515658667 0.003000545459 0.006061769948 0.01536680148 0.03259238219 0.05557088311 0.0792443525 0.09434639332 0.1237341484
80	 0.0005993974994 0.002838102501 0.005650602501 0.0144006025 0.0304943525 0.0519006025 0.0740881025 0.0882556475 0.1156506025
90	 0.0005087339191 0.002701142624 0.005323548734 0.01356534015 0.02875052534 0.04890379565 0.06989144997 0.08319496978 0.1091208957
100	 0.0005443525006 0.002544352501 0.005055647499 0.0128556475 0.0272443525 0.0463556475 0.0662556475 0.0788556475 0.1035443525
200	 0.0003556474994 0.001794352501 0.003580647499 0.009080647499 0.0192193525 0.0327556475 0.0468056475 0.0557443525 0.0732056475
500	 0.0002276474994 0.001131647499 0.002268352501 0.005748352501 0.0121396475 0.0206876475 0.0295796475 0.0352476475 0.0462916475
1000	 0.0001583525006 0.0007953525006 0.001588647499 0.004039352501 0.008569647499 0.0146156475 0.0209176475 0.0249056475 0.0327236475
2000	 0.0001113974994 0.0005603525006 0.001122352501 0.002857647499 0.006046352501 0.0103073975 0.0147666475 0.0176396475 0.0231903525
5000	 7.248749936e-05 0.0003583274994 0.0007105925006 0.001793967499 0.003819127499 0.006530592501 0.009341792501 0.0111274325 0.0145738075
10000	 5.165250064e-05 0.0002483425006 0.0004987725006 0.001276417499 0.002697962501 0.004604862501 0.006603397499 0.007897032501 0.0103370375
20000	 3.658999936e-05 0.0001815799994 0.0003626324994 0.0009055100006 0.001909262499 0.003265315001 0.004653294999 0.005548505001 0.007292862501
50000	 2.278189936e-05 0.0001128370994 0.0002200010994 0.0005748746994 0.001212985099 0.002061775301 0.002949053899 0.003477154299 0.004681609899
100000	 1.703860064e-05 7.925360064e-05 0.0001607911006 0.0003992621994 0.0008583719994 0.001443502499 0.002073038901 0.002489987999 0.003271359001
200000	 1.185007436e-05 5.774032564e-05 0.0001121619494 0.0002768847494 0.0006082239756 0.001020985026 0.001445397424 0.001726790476 0.002258337924
500000	 7.197304643e-06 2.981896736e-05 6.106569136e-05 0.0001656890966 0.0003580967086 0.0006297309006 0.0009088079046 0.001093639297 0.001470005115
1000000	 4.620241643e-06 2.909635064e-05 4.774096236e-05 0.0001190970434 0.0002667855766 0.0004473854386 0.0006543897066 0.0007771781946 0.001003168126


==> program/Distribution_errors/Distr_2_Gauss_data.txt <==
2	 0.003956960901 0.01980115292 0.03970032065 0.1009418205 0.2149146606 0.3531925811 0.4170483333 0.5356169064 0.609101085
3	 0.003021008993 0.01510858546 0.03028994033 0.07682720288 0.1625240933 0.2736302717 0.3690252211 0.4081974995 0.5569494169
4	 0.00255381784 0.01278168786 0.02562313102 0.06495002558 0.1372469461 0.2319964717 0.3225385341 0.3705650297 0.4843151269
5	 0.00225664754 0.01129347666 0.02263423924 0.05738651529 0.1212481134 0.2053389345 0.2883001906 0.3364468592 0.4304177533
6	 0.00204792847 0.01023693503 0.02051180993 0.05199133634 0.1098840907 0.1863017187 0.2628008993 0.308706576 0.3906181944
7	 0.001885061961 0.009436099164 0.0188977176 0.04790549474 0.1012541398 0.1718172753 0.2430436898 0.2865004869 0.3662146831
8	 0.001757009787 0.008797269464 0.01762614732 0.04467323306 0.09441121054 0.1602881292 0.2271312783 0.2683053535 0.3450220051
9	 0.001648965167 0.008259837459 0.01656168712 0.04199528333 0.088771347 0.1507836583 0.2139897994 0.2531424825 0.3267913152
10	 0.001565419204 0.007828576659 0.01568499561 0.03976042122 0.08404387629 0.1428350423 0.2028805258 0.2402551978 0.3110767921
12	 0.001425972744 0.007132139634 0.0142794344 0.03618448103 0.07650409425 0.1301110148 0.1850277766 0.2194260282 0.2850795611
14	 0.001314199475 0.006580988853 0.01318784879 0.03343584747 0.07070115406 0.120265267 0.1712205741 0.2032522711 0.2647315593
16	 0.001226675816 0.006145395226 0.01232127437 0.03123749494 0.06605549358 0.1123934227 0.1600970389 0.1901591681 0.2480245552
18	 0.001157418087 0.005792628983 0.01160158877 0.02941159901 0.06220091876 0.1058675345 0.150884429 0.17929009 0.2341095606
20	 0.00109796795 0.005493792566 0.01100209576 0.0278839454 0.05895907161 0.1003745045 0.1431026306 0.170094384 0.2223110572
25	 0.0009799596741 0.004906151798 0.009822561051 0.02490106145 0.05265760353 0.0896763495 0.1279188496 0.1521460257 0.1991169478
30	 0.0008931672926 0.004474113918 0.008968707278 0.02271266259 0.04803043306 0.08181230532 0.1167513236 0.1388871112 0.1819414057
40	 0.0007724561332 0.003864414807 0.007743521335 0.01964596914 0.04155070388 0.07078095902 0.1010561232 0.1203074704 0.1577088694
50	 0.0006907148395 0.003457574552 0.006925392988 0.01755027602 0.03714311555 0.06329439073 0.09036993596 0.1075898568 0.1411384187
60	 0.0006303766309 0.003154556428 0.006323557491 0.01601184395 0.03388482865 0.05774759737 0.08250612287 0.09821383029 0.1288712549
70	 0.0005844337927 0.002921219446 0.005848669069 0.01482607972 0.03135781293 0.05346291122 0.0763862092 0.09096439862 0.1193572117
80	 0.0005422724335 0.002725598562 0.005463867377 0.01385042336 0.02933489985 0.0500045247 0.07143578957 0.08509637339 0.111663456
90	 0.0005130026601 0.002567439782 0.005144895819 0.0130636791 0.02764655775 0.04713672375 0.06736646374 0.08023088898 0.1053344605
100	 0.000486023941 0.002434809653 0.004888320348 0.01238598653 0.02623685793 0.04471139463 0.06388674671 0.07605703976 0.09989617222
200	 0.0003442443497 0.001723458931 0.00345593061 0.008760156674 0.01853542838 0.03160339858 0.04518396636 0.05380943983 0.07066844275
500	 0.0002189685983 0.001093758241 0.002187616482 0.005537899633 0.01172276077 0.01997390081 0.02857663349 0.03403362686 0.04473604134
1000	 0.0001560808692 0.000771826142 0.001542956166 0.003910589143 0.008273364142 0.01412938669 0.02021414948 0.02405803815 0.03160733673
2000	 0.0001102098349 0.0005497837001 0.001100082573 0.00276041605 0.005836225595 0.00996360469 0.01426764608 0.0170101564 0.02237140418
5000	 6.629660326e-05 0.0003361912474 0.0006804737835 0.001737056424 0.003704511948 0.006298610684 0.00903873342 0.01076250269 0.0141093301
10000	 4.88729311e-05 0.0002434724073 0.0004839519447 0.00123574033 0.002609392675 0.004439803425 0.006396375758 0.007615687528 0.01000675156
20000	 3.286838061e-05 0.000176836391 0.0003498594917 0.0008770958517 0.001855813217 0.003165843926 0.004491529893 0.005341143892 0.00702062339
50000	 1.90260328e-05 0.0001042799089 0.0002141218831 0.000552355058 0.00117568797 0.002005091258 0.002839078399 0.003371441875 0.00443893281
100000	 1.443532594e-05 7.541067901e-05 0.0001540636325 0.0003891914662 0.0008297372929 0.001406812708 0.001983094797 0.00237845888 0.00314971871
200000	 1.040779713e-05 5.20695679e-05 0.0001058197346 0.0002705262479 0.0005820152089 0.0009858659683 0.001415418663 0.001665212938 0.00216949616
500000	 7.616998143e-06 3.119528538e-05 6.357068834e-05 0.0001734308651 0.0003505850051 0.0006065045163 0.0008820032504 0.001078992308 0.00136332615
1000000	 4.096297506e-06 2.477370084e-05 4.631130669e-05 0.0001242304085 0.0002594372783 0.0004373758 0.0005935461555 0.00073374068 0.0009498974934


==> program/Distribution_errors/Distr_2_Hist001_data.txt <==
2	 0.0157556475 0.1092443525 0.1092443525 0.1092443525 0.2342443525 0.3907556475 0.4842443525 0.6092443525 0.6092443525
3	 0.00186675861 0.05368879695 0.05368879695 0.05742231417 0.1685334253 0.2796445364 0.3907556475 0.3907556475 0.6092443525
4	 0.0154943525 0.0157556475 0.0157556475 0.0782556475 0.1407556475 0.2654943525 0.3592443525 0.3907556475 0.5154943525
5	 0.009244352501 0.009244352501 0.0292443525 0.0692443525 0.1292443525 0.2292443525 0.3107556475 0.3692443525 0.4492443525
6	 0.00186675861 0.01202213028 0.02591101917 0.05742231417 0.1129778697 0.1963112031 0.2796445364 0.3314665747 0.4147999081
7	 0.003000545459 0.007203536174 0.02340870872 0.05402095362 0.1092443525 0.1806729239 0.2581025863 0.3031219035 0.3847545566
8	 0.0001306474994 0.007943147499 0.0157556475 0.0470056475 0.1014318525 0.1717443525 0.2420568525 0.2813806475 0.3595056475
9	 0.00186675861 0.008039598117 0.01665175991 0.04507663515 0.0944593512 0.1586270686 0.2265283031 0.2672988574 0.3438122537
10	 0.0007556474994 0.009244352501 0.0157556475 0.0407556475 0.0892443525 0.1507556475 0.2142443525 0.2507556475 0.3242443525
12	 0.001605463612 0.008549908056 0.0154943525 0.03979990806 0.08146657472 0.1372834253 0.1928389808 0.2307721303 0.2970056475
14	 0.002101495358 0.007203536174 0.01320462709 0.03526476066 0.07442911689 0.1271014954 0.1790209536 0.2121842189 0.275060679
16	 0.001822477501 0.005990022499 0.0135412275 0.0330724775 0.0701818525 0.1173181475 0.1678381025 0.1990881025 0.2576818525
18	 0.001219661143 0.005849290772 0.01202213028 0.03118774626 0.06513836355 0.1107875624 0.1577309561 0.1870519438 0.2435036118
20	 0.0007556474994 0.005755647499 0.0117443525 0.0292443525 0.0620056475 0.1054943525 0.1492443525 0.1770056475 0.2307556475
25	 0.001155647499 0.005155647499 0.0100443525 0.0260443525 0.0548443525 0.0939556475 0.1332443525 0.1580443525 0.2067556475
30	 0.0009110191673 0.004644536388 0.009244352501 0.02368879695 0.05020009194 0.08535546361 0.1214665747 0.1442443525 0.1886887969
40	 0.0008068525006 0.003931852501 0.007994352501 0.0204943525 0.0433068525 0.0736193525 0.1051306475 0.1248693525 0.1633068525
50	 0.0007556474994 0.003555647499 0.007244352501 0.0182443525 0.0386443525 0.0658443525 0.0938443525 0.1116443525 0.1462443525
60	 0.0006332413895 0.003272130278 0.006588980833 0.01660546361 0.03521657472 0.06006120305 0.08561675861 0.1018667586 0.1335334253
70	 0.0005708831129 0.003019862705 0.006081087195 0.01536680148 0.03259238219 0.0554688423 0.0792443525 0.09432707607 0.1236321076
80	 0.0005724775006 0.002838102501 0.005677522499 0.0144006025 0.0304431475 0.0519006025 0.0740881025 0.0881775225 0.1156506025
90	 0.0005406487969 0.002669227746 0.005355463612 0.01356534015 0.02868879695 0.04890379565 0.06986163645 0.08316305491 0.1090591673
100	 0.0005056474994 0.002544352501 0.005055647499 0.0128556475 0.0272056475 0.0463556475 0.0662056475 0.0788056475 0.1034556475
200	 0.0003568525006 0.001781852501 0.003581852501 0.009080647499 0.0192068525 0.0327431475 0.0467943525 0.0557193525 0.0731806475
500	 0.0002263525006 0.001131647499 0.002268352501 0.005745647499 0.0121316475 0.0206836475 0.0295676475 0.0352376475 0.0462663525
1000	 0.0001608525006 0.0007933525006 0.001589852501 0.004037852501 0.008571352501 0.0146071475 0.0209116475 0.0248958525 0.0327171475
2000	 0.0001098974994 0.0005576474994 0.001122727501 0.002857022499 0.006043022499 0.0103039775 0.0147573975 0.0176362275 0.0231854775
5000	 7.055250064e-05 0.0003565525006 0.0007104674994 0.001793212501 0.003816732501 0.006531307499 0.009332647499 0.0111251325 0.0145781475
10000	 4.939249936e-05 0.0002490575006 0.0005008424994 0.001274202501 0.002702982501 0.004601382501 0.006596862499 0.007888937499 0.0103230475
20000	 3.650500064e-05 0.0001808812494 0.0003619712506 0.0009047712494 0.001907572501 0.003259164999 0.004654076251 0.005533688749 0.007286185001
50000	 2.263430064e-05 0.0001108195006 0.0002246136994 0.0005753667006 0.001217640101 0.002059945699 0.002947906099 0.003475613101 0.004671860501
100000	 1.454825064e-05 7.954154936e-05 0.0001654641994 0.0003957465994 0.0008615637994 0.001446428451 0.002066660199 0.002483723299 0.003260706049
200000	 1.004162564e-05 5.027124936e-05 0.0001067394119 0.0002767775006 0.0006100046369 0.001021297699 0.001441124163 0.001716933474 0.002272312376
500000	 7.114182643e-06 2.985591064e-05 6.289596664e-05 0.0001683964006 0.0003604257486 0.0006358502554 0.0009158508074 0.001117348797 0.001492206605
1000000	 4.387355643e-06 2.628990936e-05 4.917484536e-05 0.0001233149251 0.0002767499266 0.0004544657714 0.0006538804984 0.0007807116799 0.0009822082701


==> program/Distribution_errors/Distr_2_Hist005_data.txt <==
2	 0.0157556475 0.0157556475 0.1092443525 0.1092443525 0.2342443525 0.3907556475 0.4842443525 0.6092443525 0.6092443525
3	 0.00186675861 0.00186675861 0.05368879695 0.05742231417 0.1685334253 0.2796445364 0.3907556475 0.4425776858 0.6092443525
4	 0.0154943525 0.0157556475 0.0157556475 0.0779943525 0.1407556475 0.2345056475 0.3592443525 0.3907556475 0.5154943525
5	 0.009244352501 0.0107556475 0.0292443525 0.0692443525 0.1292443525 0.2107556475 0.3092443525 0.3507556475 0.4492443525
6	 0.00186675861 0.01202213028 0.02591101917 0.05742231417 0.1129778697 0.1963112031 0.2759110192 0.3213112031 0.4009110192
7	 0.003000545459 0.007203536174 0.01740761781 0.0480198627 0.1050413618 0.1806729239 0.2521014954 0.2989189128 0.3805515659
8	 0.0001306474994 0.007943147499 0.0157556475 0.0470056475 0.1014318525 0.1717443525 0.2345056475 0.2811193525 0.3592443525
9	 0.00186675861 0.008039598117 0.01665175991 0.04507663515 0.0944593512 0.1586270686 0.2240889808 0.2635653402 0.3376394142
10	 0.0007556474994 0.009244352501 0.0157556475 0.0407556475 0.0892443525 0.1492443525 0.2107556475 0.2492443525 0.3207556475
12	 0.001605463612 0.008549908056 0.0154943525 0.03658898083 0.08146657472 0.1370221303 0.1925776858 0.2272999081 0.2935334253
14	 0.002101495358 0.007203536174 0.01320462709 0.03526476066 0.07353006679 0.1254495251 0.1781219035 0.2096331985 0.2725096586
16	 0.001822477501 0.005990022499 0.0135412275 0.0330724775 0.0684900225 0.1170568525 0.1658849775 0.1971349775 0.2557287275
18	 0.001219661143 0.005849290772 0.01202213028 0.0305406488 0.06449126608 0.10989145 0.1561877463 0.1848616365 0.2410642895
20	 0.0007556474994 0.005755647499 0.0117443525 0.0292443525 0.0607556475 0.1042443525 0.1479943525 0.1754943525 0.2292443525
25	 0.001155647499 0.005155647499 0.0100443525 0.0259556475 0.0547556475 0.0924443525 0.1323556475 0.1571556475 0.2051556475
30	 0.0009110191673 0.004644536388 0.009244352501 0.02353342528 0.04964453639 0.08464453639 0.1203554636 0.1431332414 0.1874223142
40	 0.0008068525006 0.003931852501 0.007994352501 0.0201818525 0.0429431475 0.0729943525 0.1041931475 0.1239318525 0.1623181475
50	 0.0007556474994 0.003555647499 0.007155647499 0.0181556475 0.0383556475 0.0652443525 0.0931556475 0.1107556475 0.1452443525
60	 0.0006332413895 0.003255647499 0.006466574723 0.01646657472 0.03493879695 0.05952213028 0.08493879695 0.1011723142 0.1325776858
70	 0.0005708831129 0.003000545459 0.006061769948 0.01526476066 0.03230557699 0.05506067903 0.0786321076 0.0936321076 0.1228157811
80	 0.0005724775006 0.002786897499 0.005650602501 0.0142712725 0.0302087725 0.0515099775 0.0735412275 0.0875525225 0.1148962725
90	 0.0005406487969 0.002639414229 0.005293735217 0.01344188336 0.02847169688 0.04853342528 0.06936780929 0.08257768583 0.1084099685
100	 0.0004943525006 0.002505647499 0.005044352501 0.0127556475 0.0270056475 0.0460443525 0.0657556475 0.0783056475 0.1027556475
200	 0.0003556474994 0.001769352501 0.003555647499 0.009018147499 0.0190806475 0.0325193525 0.0465181475 0.0553943525 0.0727943525
500	 0.0002256474994 0.001125647499 0.002248352501 0.005710352501 0.0120676475 0.0205756475 0.0294383525 0.0351043525 0.0461063525
1000	 0.0001573525006 0.0007931474994 0.001586852501 0.004030647499 0.008542147499 0.0145793525 0.0208658525 0.0248861475 0.0326833525
2000	 0.0001123974994 0.0005637275006 0.001133772499 0.002870477501 0.006066022499 0.0103338525 0.0148366475 0.0176992725 0.0232510225
5000	 7.254749936e-05 0.0003581874994 0.0007239125006 0.001840387499 0.003903552501 0.006671832501 0.009522067499 0.0113476125 0.0149209475
10000	 5.524750064e-05 0.0002661575006 0.0005239424994 0.001334917501 0.002846292501 0.004837532499 0.006923802501 0.008212992501 0.0108115575
20000	 3.856750064e-05 0.0001929212494 0.0003875762506 0.0009999150006 0.002121442501 0.003599012501 0.005129267501 0.006073453751 0.007982693751
50000	 2.706930064e-05 0.0001432974994 0.0002848713006 0.0007451276994 0.001563471901 0.002617729101 0.003645556901 0.004267287501 0.005486870701
100000	 2.785415064e-05 0.0001333214494 0.0002644051494 0.0006914500494 0.001400519051 0.002193087101 0.002927724001 0.003388986951 0.004310118451
200000	 2.771450064e-05 0.0001795312506 0.0003364958256 0.0007717325381 0.001334835251 0.001948744751 0.002484778401 0.002761647351 0.003350235688
500000	 0.0001420391946 0.0004260889226 0.0006344028766 0.0009756596506 0.001344580263 0.001699632553 0.002036591285 0.002250950683 0.002636861149
1000000	 0.0003848647051 0.0006891725926 0.0008307102356 0.001081656711 0.001345743971 0.001607502115 0.001845827696 0.001969047732 0.002249643507


==> program/Distribution_errors/Distr_2_Hist01_data.txt <==
2	 0.0157556475 0.0157556475 0.0157556475 0.1092443525 0.2342443525 0.3907556475 0.4842443525 0.6092443525 0.6092443525
3	 0.00186675861 0.00186675861 0.05368879695 0.05742231417 0.1685334253 0.2796445364 0.3907556475 0.3907556475 0.5536887969
4	 0.0154943525 0.0157556475 0.0157556475 0.0779943525 0.1407556475 0.2345056475 0.3282556475 0.3904943525 0.4842443525
5	 0.009244352501 0.0107556475 0.0292443525 0.0507556475 0.1292443525 0.2092443525 0.2907556475 0.3492443525 0.4292443525
6	 0.00186675861 0.01202213028 0.02591101917 0.05368879695 0.1129778697 0.1925776858 0.2657556475 0.3175776858 0.4009110192
7	 0.003000545459 0.007203536174 0.01740761781 0.0480198627 0.1050413618 0.1764699332 0.2478985046 0.2929178219 0.3745504749
8	 0.0001306474994 0.007943147499 0.0157556475 0.0467443525 0.0938806475 0.1639318525 0.2342443525 0.2733068525 0.3514318525
9	 0.00186675861 0.008039598117 0.01665175991 0.04134311793 0.09072583398 0.152454229 0.2179161413 0.2573925006 0.3314665747
10	 0.0007556474994 0.009244352501 0.0157556475 0.0407556475 0.0857556475 0.1457556475 0.2057556475 0.2442443525 0.3142443525
12	 0.001605463612 0.008549908056 0.0154943525 0.03658898083 0.0779943525 0.1335499081 0.1858945364 0.2206167586 0.2897999081
14	 0.002101495358 0.007203536174 0.01320462709 0.03361279036 0.07187809648 0.1219994545 0.1730198627 0.206183128 0.2674076178
16	 0.001822477501 0.005990022499 0.0118493975 0.0313806475 0.0665368975 0.1134118975 0.1619787275 0.1915368975 0.2501306475
18	 0.001219661143 0.005849290772 0.01202213028 0.02964453639 0.0629480562 0.1068050302 0.152454229 0.1808791043 0.2364346598
20	 0.0007556474994 0.005494352501 0.0107556475 0.0282556475 0.0595056475 0.1017443525 0.1445056475 0.1717443525 0.2245056475
25	 0.001155647499 0.005155647499 0.009955647499 0.0252443525 0.0532443525 0.0907556475 0.1292443525 0.1539556475 0.2012443525
30	 0.0009110191673 0.004644536388 0.009088980833 0.02297786972 0.04853342528 0.08257768583 0.1179778697 0.1403554636 0.1840889808
40	 0.0007556474994 0.003880647499 0.007943147499 0.0198693525 0.0420056475 0.0714318525 0.1020568525 0.1216931475 0.1595568525
50	 0.0007556474994 0.003444352501 0.007044352501 0.0177556475 0.0375556475 0.0640443525 0.0914443525 0.1088443525 0.1430443525
60	 0.0006332413895 0.00313324139 0.006450091944 0.01618879695 0.0342443525 0.05841101917 0.08353342528 0.0995056475 0.1307721303
70	 0.0005708831129 0.002917821888 0.005877005562 0.01495863821 0.03169333209 0.05412299444 0.07740761781 0.09220353617 0.1212851688
80	 0.0005724775006 0.002759977501 0.005521272499 0.0140368975 0.0297131025 0.0506506025 0.0724474775 0.0863025225 0.1135412275
90	 0.0005087339191 0.002607499351 0.005200091944 0.0132247833 0.0280097846 0.04779268454 0.06834824009 0.08146657472 0.1072073155
100	 0.0004943525006 0.002494352501 0.004955647499 0.0125556475 0.0265943525 0.0453556475 0.0648556475 0.0773443525 0.1016943525
200	 0.0003556474994 0.001768147499 0.003531852501 0.008944352501 0.0189431475 0.0323193525 0.0462443525 0.0551681475 0.0725818525
500	 0.0002316474994 0.001142352501 0.002294352501 0.005812352501 0.0122996475 0.0209536475 0.0299943525 0.0357563525 0.0470043525
1000	 0.0001703525006 0.0008438525006 0.001693147499 0.004282647499 0.009057852501 0.0154608525 0.0220753525 0.0262743525 0.0343133525
2000	 0.0001282724994 0.0006498525006 0.001309272499 0.003316852501 0.006967727501 0.0117929775 0.0167082275 0.0197987275 0.0256939775
5000	 0.0001101925006 0.0005484074994 0.001090692501 0.002734552501 0.005562132501 0.009009252501 0.0123017125 0.0143068675 0.0181271725
10000	 0.0001162574994 0.0006022975006 0.001196152501 0.002834897501 0.005238457501 0.007838487501 0.0102213875 0.0116485075 0.0143456575
20000	 0.0002182500006 0.0009900575006 0.001775066251 0.003353423751 0.005217491251 0.007078383751 0.008761558751 0.009756923751 0.0116847925
50000	 0.001143705701 0.002362594301 0.002986218501 0.004037955301 0.005218051101 0.006404495101 0.007446344901 0.008048559701 0.009210616501
100000	 0.002382359801 0.003185197801 0.003653516501 0.004394026901 0.005223277401 0.006051215551 0.006778088351 0.007215035901 0.008062915451
200000	 0.003183583051 0.003821541663 0.004116119588 0.004633011138 0.005206064201 0.005805616788 0.006326377663 0.006598844588 0.007172802851
500000	 0.003962498527 0.004315043315 0.004535618965 0.004861008549 0.005215902119 0.005571731515 0.005903117821 0.006124398021 0.006488074771
1000000	 0.004318929523 0.00456557418 0.004713974516 0.00495901464 0.005217271032 0.005473651769 0.005703433603 0.005825076678 0.006098901648


==> program/Distribution_errors/Distr_2_Pairwise_data.txt <==
2	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.3907556475 0.3907556475 0.6092443525 0.6092443525 0.6092443525
3	 0.05742231417 0.05742231417 0.05742231417 0.05742231417 0.2759110192 0.3907556475 0.3907556475 0.6092443525 0.6092443525
4	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.1407556475 0.3592443525 0.3907556475 0.3907556475 0.6092443525
5	 0.009244352501 0.009244352501 0.009244352501 0.009244352501 0.1907556475 0.2092443525 0.3907556475 0.4092443525 0.4092443525
6	 0.05742231417 0.05742231417 0.05742231417 0.05742231417 0.1092443525 0.2240889808 0.2759110192 0.3907556475 0.4425776858
7	 0.03781578107 0.03781578107 0.03781578107 0.03781578107 0.1050413618 0.2478985046 0.3235300668 0.3235300668 0.4663872096
8	 0.0157556475 0.0157556475 0.0157556475 0.0157556475 0.1092443525 0.2342443525 0.2657556475 0.3592443525 0.3907556475
9	 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.05742231417 0.1685334253 0.2796445364 0.2796445364 0.3907556475
10	 0.009244352501 0.009244352501 0.009244352501 0.009244352501 0.1092443525 0.1907556475 0.2907556475 0.3092443525 0.4092443525
12	 0.02591101917 0.02591101917 0.02591101917 0.05742231417 0.1092443525 0.1407556475 0.2240889808 0.2759110192 0.3592443525
14	 0.03361279036 0.03361279036 0.03361279036 0.03781578107 0.1050413618 0.1764699332 0.1806729239 0.2521014954 0.3235300668
16	 0.0157556475 0.0157556475 0.0157556475 0.0467443525 0.0782556475 0.1407556475 0.2032556475 0.2342443525 0.2967443525
18	 0.00186675861 0.00186675861 0.00186675861 0.05368879695 0.05742231417 0.1129778697 0.1685334253 0.2240889808 0.2796445364
20	 0.009244352501 0.009244352501 0.009244352501 0.0407556475 0.0592443525 0.1407556475 0.1907556475 0.2092443525 0.2592443525
25	 0.009244352501 0.009244352501 0.009244352501 0.0307556475 0.0707556475 0.1107556475 0.1692443525 0.1907556475 0.2492443525
30	 0.009244352501 0.009244352501 0.009244352501 0.02408898083 0.05742231417 0.1092443525 0.1425776858 0.1759110192 0.2240889808
40	 0.009244352501 0.009244352501 0.009244352501 0.0157556475 0.0592443525 0.0907556475 0.1342443525 0.1592443525 0.1907556475
50	 0.009244352501 0.009244352501 0.009244352501 0.0292443525 0.0492443525 0.0707556475 0.1107556475 0.1307556475 0.1707556475
60	 0.007422314166 0.007422314166 0.007422314166 0.02408898083 0.04257768583 0.07408898083 0.1074223142 0.1240889808 0.1592443525
70	 0.005041361785 0.005041361785 0.009244352501 0.01932707607 0.03781578107 0.06638720964 0.09495863821 0.1092443525 0.1521014954
80	 0.003255647499 0.003255647499 0.009244352501 0.0157556475 0.0342443525 0.0657556475 0.0907556475 0.1092443525 0.1407556475
90	 0.00186675861 0.00186675861 0.009244352501 0.01297786972 0.03520009194 0.05742231417 0.08702213028 0.1018667586 0.1314665747
100	 0.0007556474994 0.0007556474994 0.009244352501 0.0192443525 0.0307556475 0.0592443525 0.0807556475 0.0992443525 0.1292443525
200	 0.0007556474994 0.0007556474994 0.004244352501 0.0107556475 0.0242443525 0.0392443525 0.0557556475 0.0692443525 0.0892443525
500	 0.0007556474994 0.001244352501 0.002755647499 0.006755647499 0.0147556475 0.0252443525 0.0352443525 0.0427556475 0.0567556475
1000	 0.0002443525006 0.0007556474994 0.001755647499 0.004755647499 0.0102443525 0.0177556475 0.0252443525 0.0302443525 0.0397556475
2000	 0.0002443525006 0.0007443525006 0.001255647499 0.003255647499 0.007255647499 0.0127443525 0.0177556475 0.0212556475 0.0282443525
5000	 4.435250064e-05 0.0004443525006 0.0008443525006 0.002244352501 0.004644352501 0.007955647499 0.0113556475 0.0135556475 0.0177556475
10000	 5.564749936e-05 0.0003443525006 0.0006443525006 0.001555647499 0.003255647499 0.005555647499 0.008044352501 0.009555647499 0.0125556475
20000	 4.435250064e-05 0.0002056474994 0.0004056474994 0.001094352501 0.002305647499 0.003944352501 0.005655647499 0.006794352501 0.008905647499
50000	 2.435250064e-05 0.0001356474994 0.0002756474994 0.0006956474994 0.001475647499 0.002495647499 0.003575647499 0.004255647499 0.005595647499
100000	 1.564749936e-05 9.564749936e-05 0.0001956474994 0.0004943525006 0.001044352501 0.001764352501 0.002515647499 0.003044352501 0.003934352501
200000	 1.564749936e-05 7.564749936e-05 0.0001456474994 0.0003543525006 0.0007306474994 0.001239352501 0.001769352501 0.002124352501 0.002765647499
500000	 9.647499357e-06 4.164749936e-05 8.235250064e-05 0.0002076474994 0.0004476474994 0.0007803525006 0.001116352501 0.001317647499 0.001743647499
1000000	 9.352500643e-06 2.735250064e-05 5.735250064e-05 0.0001516474994 0.0003236474994 0.0005503525006 0.0007823525006 0.0009046474994 0.001196647499


==> program/Distribution_errors/Distr_2_Reduced_data.txt <==
2	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.1407556475 0.3907556475 0.3907556475 0.6092443525 0.6092443525
3	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.1407556475 0.3592443525 0.3907556475 0.3907556475 0.6092443525
4	 0.1092443525 0.1092443525 0.1092443525 0.1092443525 0.1407556475 0.3592443525 0.3907556475 0.3907556475 0.6092443525
5	 0.05368879695 0.05368879695 0.05368879695 0.05368879695 0.1647999081 0.1685334253 0.2796445364 0.2796445364 0.3907556475
6	 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.1647999081 0.1685334253 0.2796445364 0.3870221303 0.3907556475
7	 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.1647999081 0.2759110192 0.3870221303 0.3907556475 0.4981332414
8	 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.1647999081 0.1685334253 0.2796445364 0.3870221303 0.3907556475
9	 0.05368879695 0.05368879695 0.05368879695 0.05368879695 0.05742231417 0.1685334253 0.2796445364 0.2796445364 0.3907556475
10	 0.0157556475 0.0157556475 0.0157556475 0.0467443525 0.1092443525 0.1717443525 0.2342443525 0.2967443525 0.3592443525
12	 0.0157556475 0.0157556475 0.0157556475 0.0467443525 0.0782556475 0.1407556475 0.2032556475 0.2657556475 0.3282556475
14	 0.0157556475 0.0157556475 0.0157556475 0.0467443525 0.0782556475 0.1407556475 0.2032556475 0.2342443525 0.2967443525
16	 0.0157556475 0.0157556475 0.0157556475 0.0467443525 0.0782556475 0.1407556475 0.2032556475 0.2032556475 0.2967443525
18	 0.009244352501 0.009244352501 0.009244352501 0.0307556475 0.0707556475 0.1107556475 0.1692443525 0.1907556475 0.2492443525
20	 0.009244352501 0.009244352501 0.009244352501 0.0307556475 0.0707556475 0.1107556475 0.1692443525 0.1907556475 0.2492443525
25	 0.009244352501 0.009244352501 0.009244352501 0.0307556475 0.0707556475 0.1107556475 0.1507556475 0.1692443525 0.2307556475
30	 0.00186675861 0.00186675861 0.00186675861 0.02591101917 0.05368879695 0.08520009194 0.1370221303 0.1647999081 0.1963112031
40	 0.003000545459 0.003000545459 0.003000545459 0.02340870872 0.04381687199 0.0786321076 0.1050413618 0.1254495251 0.1662658516
50	 0.0001306474994 0.0001306474994 0.0001306474994 0.0157556475 0.0467443525 0.0626306475 0.0938806475 0.1248693525 0.1561193525
60	 0.0001306474994 0.0001306474994 0.0001306474994 0.0157556475 0.0313806475 0.0626306475 0.0936193525 0.1092443525 0.1404943525
70	 0.004306080896 0.004306080896 0.008039598117 0.01665175991 0.03273095614 0.05742231417 0.08211367219 0.0944593512 0.127762871
80	 0.004306080896 0.004306080896 0.004306080896 0.01665175991 0.03273095614 0.05368879695 0.07838015497 0.0944593512 0.1191507092
90	 0.0007556474994 0.0007556474994 0.009244352501 0.0107556475 0.0307556475 0.0507556475 0.0707556475 0.0892443525 0.1107556475
100	 0.0007556474994 0.0007556474994 0.009244352501 0.0107556475 0.0292443525 0.0492443525 0.0692443525 0.0807556475 0.1092443525
200	 0.0003554636118 0.0003554636118 0.004088980833 0.009244352501 0.01813324139 0.03146657472 0.04853342528 0.05742231417 0.07520009194
500	 0.0005487003267 0.001341658842 0.002439059495 0.006219777831 0.01189085534 0.02024525052 0.02969704637 0.03536812387 0.04671027888
1000	 0.0001306474994 0.0008459150006 0.001822477501 0.004036897499 0.008658415001 0.014779085 0.0213537275 0.0252599775 0.0330724775
2000	 0.0001383635487 0.0006321907092 0.00112601787 0.002824599414 0.006064289475 0.01050873392 0.01495317836 0.01791614133 0.02334824009
5000	 3.982958852e-05 0.0003569170887 0.000753663766 0.001825189636 0.003808923022 0.006586149763 0.009363376504 0.01114873655 0.01463979747
10000	 5.564749936e-05 0.0002556474994 0.0004556474994 0.001255647499 0.002655647499 0.004555647499 0.006555647499 0.007855647499 0.0103443525
20000	 3.982958852e-05 0.0001886095925 0.0003569170887 0.0009024437699 0.001924376305 0.003263396341 0.004652009712 0.005564217228 0.007299983941
50000	 1.106841772e-05 0.0001085106639 0.0002280897455 0.0005868269904 0.001224582092 0.002063842652 0.002958478776 0.003478861785 0.004634792908
100000	 1.63626025e-05 7.607063025e-05 0.0001556813339 0.0004015935917 0.0008593551377 0.001446484077 0.002063467031 0.002484294416 0.003257627585
200000	 1.106841772e-05 5.591057334e-05 0.0001134931256 0.0002801213514 0.0006089638259 0.001027490612 0.001448792871 0.001727810728 0.002275881519
500000	 4.510820411e-06 3.139840108e-05 6.132275232e-05 0.0001680972739 0.0003596131218 0.000628932283 0.0009082262279 0.001097747119 0.001473752131
1000000	 4.647499357e-06 2.635250064e-05 4.935250064e-05 0.0001193525006 0.0002653525006 0.0004446474994 0.0006536474994 0.0007723525006 0.0009946474994


==> program/Distribution_errors/Distr_2_Uniform1_data.txt <==
2	 0.007952119077 0.03978032745 0.07973311933 0.202222739 0.3867020578 0.3907556475 0.6088154755 0.6092443525 0.6092443525
3	 0.004897522687 0.02448399588 0.04904587052 0.1242227411 0.2586948943 0.3883787312 0.4331543345 0.5529860867 0.6092443525
4	 0.003776864358 0.0188768882 0.037827876 0.09576844909 0.2005527174 0.3252968626 0.3907556475 0.4483977839 0.5908494909
5	 0.003181559677 0.01590721186 0.0318627491 0.08063472902 0.1691160481 0.2788585802 0.3700379706 0.3907556475 0.5298476885
6	 0.002804289921 0.0140260801 0.02810415824 0.07112784717 0.1492730459 0.2477668263 0.3363466422 0.3811542097 0.480596301
7	 0.002544346642 0.01272165852 0.02548434485 0.06452548965 0.1354600082 0.2256691398 0.3095585953 0.3561165132 0.4440309131
8	 0.002352012367 0.01176094449 0.02355402023 0.05963222177 0.125262059 0.2091449541 0.2886352923 0.3343702854 0.4161658137
9	 0.002199413585 0.01102039473 0.0220668375 0.05587184651 0.1173791308 0.1962982352 0.2719941217 0.316420152 0.3944606289
10	 0.002081735031 0.01042390055 0.02088233442 0.05285773912 0.1110914463 0.1860038432 0.2584727176 0.3015223628 0.3804826547
12	 0.001901468771 0.009523465811 0.01908205656 0.04832076995 0.1016136383 0.1704533887 0.2378421872 0.2785325086 0.3549570583
14	 0.001771009612 0.008876228878 0.01778184472 0.04504246797 0.09476213009 0.159202277 0.222803114 0.2616298727 0.3353150091
16	 0.001675442754 0.008392901501 0.01681335938 0.04257083465 0.08958823014 0.1506926363 0.2113495168 0.2486385052 0.3200571383
18	 0.001597976877 0.008005768763 0.01602938558 0.04060284707 0.08549346917 0.1439624887 0.2022857211 0.2383280332 0.3077151317
20	 0.001534409964 0.007681928929 0.01539605527 0.0390188628 0.08219155047 0.1385031355 0.1949416574 0.2299687651 0.2976974274
25	 0.001421177885 0.007116097799 0.01426150251 0.03612933562 0.07611550496 0.1285096651 0.1814014137 0.2145180426 0.2788542336
30	 0.001339003866 0.006711044556 0.01346352421 0.03412011795 0.07194755876 0.121658981 0.172154517 0.2039380417 0.2658634073
40	 0.001239984631 0.006211787574 0.01245267272 0.03156859139 0.06661770901 0.1128678541 0.1601945332 0.1901346037 0.2483445858
50	 0.001179082019 0.005909978484 0.01183880387 0.03001755799 0.06333861726 0.1074111472 0.1526861839 0.1814014369 0.2369356422
60	 0.001135517268 0.005701731949 0.01142780479 0.02896234085 0.06112310049 0.1037158421 0.1475907896 0.1753716012 0.2288176899
70	 0.001108303814 0.0055536525 0.0111302997 0.02821222236 0.05954280893 0.1010966465 0.1438227021 0.1708518066 0.2226498446
80	 0.001088275093 0.005444642956 0.01091066636 0.02766953457 0.05838639749 0.09911118092 0.1409252657 0.1672707687 0.2176540803
90	 0.001073683735 0.005373809104 0.0107649823 0.02725104859 0.0575111474 0.09756320817 0.1386249519 0.1644195509 0.2135532938
100	 0.00105686707 0.005295394988 0.01061546577 0.02692006048 0.0567943783 0.09631769771 0.1367490468 0.1620717444 0.2102287331
200	 0.001024851989 0.005115142196 0.01027301343 0.02597980465 0.05439334722 0.09102197332 0.1272888406 0.1496314446 0.1917899802
500	 0.001103743712 0.005509267725 0.01100043665 0.02741525498 0.05539006711 0.08836186451 0.1196314828 0.1386814792 0.1747422851
1000	 0.001258008011 0.006265959946 0.01248892331 0.03023037457 0.05752444264 0.08767649039 0.1157157859 0.1327833016 0.1654925814
2000	 0.001564746492 0.007665217624 0.01494561843 0.03400234673 0.06007325309 0.08740121874 0.1127857595 0.1282050026 0.1577679651
5000	 0.002237612094 0.01082605553 0.01978797587 0.03948125949 0.06314895583 0.0874602243 0.1097167457 0.1235568472 0.1499503454
10000	 0.003177153298 0.01453390738 0.02428083315 0.0434655672 0.06532653599 0.08744241022 0.1080679257 0.120644402 0.14575088
20000	 0.004662745079 0.01862959983 0.02896589154 0.04703690818 0.06707937941 0.08733381816 0.1065021473 0.1185928141 0.1415536709
50000	 0.00806170271 0.02482585622 0.03475701317 0.05064993837 0.06920395628 0.08761296971 0.1049547346 0.1158376019 0.1368642761
100000	 0.01206686661 0.02893935921 0.03802660021 0.05353295397 0.07079553151 0.08721825237 0.1044268654 0.1144291666 0.1339387468
200000	 0.01740203324 0.03261866041 0.04068143192 0.05573774771 0.072187783 0.08819075837 0.1032811803 0.1134026628 0.133538816
500000	 0.02328866503 0.03798821822 0.04595038159 0.05780126129 0.07364334257 0.0891219728 0.102922854 0.1120832157 0.1323103535
1000000	 0.02739890768 0.04102254444 0.04945795681 0.06011548249 0.07499797133 0.09002972056 0.1025566303 0.1108514068 0.1300227141


==> program/Distribution_errors/Distr_2_Uniform2_data.txt <==
2	 0.003338028831 0.01669726692 0.03349223152 0.08564570062 0.1881719278 0.3444660366 0.3907556475 0.5294404544 0.6092443525
3	 0.002615916995 0.01308983742 0.02623597405 0.0667491603 0.143310347 0.2519317972 0.364504837 0.3907556475 0.5582491878
4	 0.00224391443 0.01123870625 0.02252349117 0.05721046709 0.122010831 0.2116365035 0.3070386664 0.3640067483 0.4657724277
5	 0.002002751963 0.0100213648 0.02008865445 0.05099525752 0.1084434137 0.1869577989 0.270395602 0.3228849254 0.4078093272
6	 0.001827657464 0.009140293873 0.01831775867 0.04649668575 0.09873181758 0.1696276541 0.2447192239 0.2926000562 0.3806874759
7	 0.00169029868 0.008465932809 0.01696488257 0.04304527716 0.09131261515 0.1565399927 0.2254148735 0.269569041 0.3539564578
8	 0.001583725972 0.007925813604 0.01588649125 0.04028900421 0.08539244568 0.1461675958 0.2101577632 0.2512648346 0.3310735663
9	 0.001493786031 0.00747065008 0.01497379654 0.03798441865 0.08049935268 0.1376393496 0.1977157981 0.2363076057 0.3118330915
10	 0.001418511383 0.007090617664 0.01421148049 0.03605646572 0.07638110481 0.1305147276 0.1872826208 0.2237727737 0.2955519328
12	 0.001297862725 0.006488121217 0.0129983866 0.03295950561 0.06978749184 0.1191295334 0.17068444 0.2037995249 0.2692085345
14	 0.001201278307 0.006013387988 0.01205576056 0.03056267287 0.06468458236 0.1103270788 0.1579447558 0.1885042129 0.2489407178
16	 0.001126841564 0.005635896996 0.01129001088 0.02864322253 0.06060626115 0.1032904088 0.1477265214 0.1762331665 0.2325753164
18	 0.001064805094 0.005323879488 0.01066740317 0.0270484528 0.05720066475 0.09746429772 0.139310216 0.1661202985 0.2190817937
20	 0.001008223116 0.005056808184 0.01014022073 0.0257030984 0.05434365397 0.09256184838 0.1322423863 0.1576132358 0.2077480722
25	 0.0009065099224 0.004542225238 0.009101488248 0.02307679378 0.04878650204 0.08304247629 0.1185126296 0.1411413298 0.1857641116
30	 0.0008336482494 0.004165969423 0.008344312915 0.02114717233 0.04470713914 0.0760625879 0.1084788527 0.1290946019 0.1696840166
40	 0.0007260409746 0.003635951944 0.007281454469 0.01846096075 0.03900427612 0.06629638366 0.09446612805 0.1123604047 0.1472664577
50	 0.0006550754883 0.003277126923 0.006558518202 0.01661809148 0.03512275998 0.05971401566 0.08500325745 0.1010302994 0.1322656596
60	 0.0005994670791 0.003009665729 0.006024169508 0.01527951052 0.03228959099 0.05486553419 0.07805605583 0.0927401729 0.1213416425
70	 0.0005595865759 0.00280136657 0.005618139146 0.01424117421 0.03009402701 0.05111651137 0.07270898799 0.0863665797 0.1128397017
80	 0.0005281455692 0.002638937955 0.005296866313 0.01341112854 0.02833935037 0.04812698381 0.06842510759 0.0812494307 0.1060678874
90	 0.0005018678503 0.002510247954 0.005024305469 0.01273341381 0.02689351205 0.0456616307 0.0649104418 0.07700120172 0.1005161978
100	 0.0004805967632 0.002396763293 0.004801072094 0.01216295906 0.02568011643 0.04359062585 0.06190210253 0.07343707929 0.09571577652
200	 0.0003632115397 0.001808448421 0.003625620924 0.009184359056 0.01936769515 0.03270432943 0.04621325924 0.05464988098 0.07077801667
500	 0.0002787842179 0.001395606308 0.00279231416 0.007057431635 0.01466175704 0.02412695453 0.03327980032 0.03887794173 0.04939564496
1000	 0.0002774301784 0.00138146084 0.002747303388 0.006785562224 0.01327865537 0.0205566745 0.02727363243 0.03131052779 0.03877304137
2000	 0.00038224171 0.001879350997 0.003629407717 0.007793466111 0.01300766118 0.01831422117 0.02308186641 0.02595501067 0.03129425693
5000	 0.001644345503 0.004769794575 0.006595160791 0.009643519925 0.01301743961 0.01638877177 0.01938977775 0.02120506443 0.02454358675
10000	 0.004732554232 0.007173158093 0.00848103741 0.01063414846 0.01301069315 0.01540069673 0.0175191295 0.01882226788 0.02120425354
20000	 0.007270430183 0.008925138109 0.009804752573 0.01131936075 0.01300978318 0.01470966128 0.01621709881 0.01710519605 0.01883141418
50000	 0.009375085364 0.01040312096 0.01098908742 0.01194433039 0.01301254423 0.01408506696 0.0150447862 0.01558139447 0.01664818833
100000	 0.01043363347 0.01120246845 0.01159735947 0.01224297633 0.01302848998 0.01375669645 0.01442262969 0.0148075085 0.01563116402
200000	 0.01124769844 0.01171967057 0.01202050812 0.0124871161 0.01301667765 0.01354392727 0.01402285495 0.01429513584 0.01476032489
500000	 0.01192723857 0.01223335143 0.01241344237 0.012688225 0.01300967702 0.01332938061 0.0136288068 0.01382905381 0.01417703762
1000000	 0.01220735011 0.01245502342 0.01258045092 0.01277358132 0.01300862893 0.0132557979 0.01346828995 0.01356019377 0.01377194099


==> program/Distribution_errors/Distr_3_Empirical_data.txt <==
2	 0.09227578 0.09227578 0.09227578 0.09227578 0.34227578 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.40772422 0.40772422 0.59227578 0.59227578
4	 0.02977578 0.03272422 0.09227578 0.09227578 0.15772422 0.34227578 0.40772422 0.40772422 0.59227578
5	 0.00772422 0.00772422 0.00772422 0.00772422 0.19227578 0.20772422 0.39227578 0.40772422 0.51227578
6	 0.008942446667 0.03672022444 0.06449800222 0.07439088667 0.09227578 0.2410575533 0.2867202244 0.40772422 0.4256091133
7	 0.0004390453061 0.02084720857 0.02084720857 0.04125537184 0.1220099343 0.204520678 0.3065614943 0.3269696576 0.4494186371
8	 0.00147422 0.01709922 0.03272422 0.04834922 0.11084922 0.20165078 0.28272422 0.34227578 0.40772422
9	 0.0003168125926 0.02437454543 0.03672022444 0.04969952864 0.1107942985 0.1855019978 0.2589424467 0.2966131089 0.4070905948
10	 0.00227578 0.00772422 0.00772422 0.04772422 0.10772422 0.19227578 0.24772422 0.29227578 0.39227578
12	 0.001998002222 0.008942446667 0.008942446667 0.04661310889 0.09227578 0.15772422 0.2381091133 0.2589424467 0.34227578
14	 0.0004390453061 0.01064312694 0.02084720857 0.04547932204 0.09227578 0.1526221792 0.2087446282 0.2495609547 0.3218676167
16	 0.00243203 0.01024453 0.02196328 0.03272422 0.08836953 0.14600547 0.20165078 0.22508828 0.29540078
18	 0.00276960716 0.009576071852 0.01820170593 0.03672022444 0.07684368123 0.1299464422 0.1855019978 0.2194526151 0.2898066442
20	 0.00227578 0.00772422 0.01022422 0.03727578 0.07227578 0.12272422 0.17727578 0.20772422 0.27022422
25	 0.00132422 0.00612422 0.01092422 0.03172422 0.06587578 0.11172422 0.15707578 0.18747578 0.24347578
30	 0.001164668889 0.005609113333 0.01105755333 0.02772422 0.05894244667 0.1010575533 0.1432797756 0.1710575533 0.22227578
40	 0.00102578 0.00522422 0.00959922 0.02415078 0.05147422 0.08709922 0.12415078 0.14772422 0.19290078
50	 0.00092422 0.00427578 0.00852422 0.02172422 0.04587578 0.07787578 0.11107578 0.13212422 0.17267578
60	 0.0007797755556 0.003942446667 0.007831335556 0.01977578 0.04172022444 0.07116466889 0.1014424467 0.1206091133 0.1580019978
70	 0.0007854444898 0.003642587347 0.007173739184 0.0183364649 0.03860231061 0.06574516776 0.09384666898 0.1116635351 0.1463574127
80	 0.00069297 0.00336953 0.00678672 0.01709922 0.03616172 0.06149453 0.08788047 0.10459922 0.13711953
90	 0.0006708417284 0.003156318765 0.006349854074 0.01610294049 0.0340205163 0.05797113358 0.0827859484 0.0985720763 0.129312817
100	 0.00057578 0.00297578 0.00602422 0.01522422 0.03227578 0.05497578 0.07852422 0.09352422 0.12267578
200	 0.00042422 0.00212422 0.00424922 0.01077578 0.02279922 0.03885078 0.05550078 0.06607578 0.08677578
500	 0.00026422 0.00133578 0.00268022 0.00678822 0.01437978 0.02455622 0.03508422 0.04179622 0.05493222
1000	 0.00018778 0.00094478 0.00189478 0.00479722 0.01018822 0.01733678 0.02481878 0.02956822 0.03886022
2000	 0.00013522 0.00066503 0.00133997 0.00339972 0.00720328 0.01226853 0.01753128 0.02091203 0.02752147
5000	 8.702e-05 0.00042338 0.00085294 0.0021655 0.0045347 0.00775458 0.01110414 0.01322646 0.01733926
10000	 5.701e-05 0.00029437 0.00059443 0.00152192 0.00321575 0.0054769 0.00781515 0.00931865 0.01216183
20000	 4.21925e-05 0.000215485 0.00041934 0.001064505 0.00226899 0.0038717425 0.005520915 0.0065871475 0.0086583975
50000	 2.60952e-05 0.0001306696 0.0002666144 0.0006802076 0.0014428664 0.0024439884 0.003503388 0.0041864712 0.0054663
100000	 2.00197e-05 9.59119e-05 0.0001899449 0.0004876979 0.0010164393 0.0017177524 0.0024676631 0.0029768555 0.0038912726
200000	 1.0902425e-05 6.7589e-05 0.00013286215 0.0003327065 0.000698465725 0.001207623275 0.0017402738 0.0020755526 0.0026784326
500000	 1.0685764e-05 4.9658568e-05 8.1852148e-05 0.000209563236 0.00044298252 0.000766181228 0.001091112836 0.00133263306 0.001739203976
1000000	 8.270376e-06 3.2154596e-05 6.095944e-05 0.000146677592 0.000309540971 0.00053250782 0.000790222467 0.00091014207 0.001156958638


==> program/Distribution_errors/Distr_3_Gauss_data.txt <==
2	 0.001753854508 0.00879568638 0.01778516017 0.05250171365 0.2364048762 0.40772422 0.5818068891 0.5922756091 0.59227578
3	 0.003120900101 0.01552778673 0.03056391181 0.07182067579 0.1459098582 0.3215733896 0.40772422 0.5357709065 0.5922757747
4	 0.002681645853 0.01332073989 0.02612730952 0.06258411093 0.1372334257 0.237947005 0.3915223088 0.40772422 0.5907573291
5	 0.002199005038 0.01103458281 0.02232025808 0.05958661187 0.126073817 0.22403003 0.3274939025 0.39870847 0.5286745291
6	 0.002319552116 0.01157430051 0.02303348641 0.05643614987 0.1207837479 0.2048848587 0.2975799586 0.3580693011 0.40772422
7	 0.002120253234 0.01061171361 0.02134943135 0.05486303343 0.1145842024 0.1950790729 0.2799484039 0.3295547171 0.4071485208
8	 0.002117217705 0.01057877043 0.02115842244 0.05320483073 0.1114883229 0.1870211395 0.2635568555 0.3136704373 0.3956768708
9	 0.002066932152 0.01034837124 0.02071103442 0.05219219006 0.1083996389 0.180087029 0.2525972704 0.2980934394 0.3769612136
10	 0.002038427782 0.01019137505 0.0204236515 0.0514593883 0.106269832 0.1751239034 0.2437918939 0.2857897268 0.3626387174
12	 0.002017078937 0.01009024106 0.02018864924 0.05057500307 0.1031265175 0.1671640089 0.2296051578 0.2681950929 0.3393476218
14	 0.002018532351 0.01010077547 0.02019357939 0.05030799565 0.1011547335 0.161438971 0.2192550765 0.2547527448 0.3208726755
16	 0.002040254197 0.01021088415 0.02038031728 0.05046039612 0.0999060593 0.157079573 0.2111902444 0.2442684397 0.3062691425
18	 0.002082025992 0.01040341841 0.02074313875 0.05090191726 0.09910775953 0.1536103367 0.204675097 0.2357829578 0.2942527666
20	 0.002136921384 0.0106594901 0.02121235114 0.05154537482 0.09862482831 0.1507703736 0.1992371782 0.2286601023 0.2840691684
25	 0.002313616306 0.01154053555 0.02281118475 0.05370432043 0.09813377283 0.145375983 0.1887432813 0.2149611771 0.2644194941
30	 0.002567434289 0.01271063879 0.02486197624 0.05614440749 0.09808367854 0.1415127838 0.1810690022 0.20494954 0.2499382238
40	 0.003250184348 0.01587075557 0.02985566545 0.06091991997 0.09833371056 0.1361164716 0.1703424736 0.1909349713 0.2297754721
50	 0.004263185503 0.01998306348 0.03520909835 0.06482249286 0.09859947707 0.1324290949 0.1629879323 0.1813805926 0.2160047267
60	 0.005672124791 0.024630734 0.04016763763 0.06787315781 0.09880703495 0.129676066 0.1575813957 0.1743062902 0.2058326345
70	 0.00761043006 0.02926136811 0.04442673731 0.07031356414 0.09895347419 0.1275512848 0.1533409741 0.1688540932 0.1979751554
80	 0.01009427801 0.03354749692 0.0480030623 0.07225922013 0.09906409631 0.1258255517 0.1499459043 0.1644185955 0.191678433
90	 0.01323175812 0.03724929557 0.05099555408 0.07386579644 0.09917023492 0.1243766339 0.1471126058 0.160728461 0.1864625586
100	 0.01662643368 0.04049081792 0.05355706933 0.07526339503 0.09922140864 0.123160199 0.1446937546 0.1576355602 0.1819249895
200	 0.04074845695 0.05809147749 0.06729184965 0.08259046855 0.09955128699 0.1164667817 0.1316834321 0.1407796135 0.1579492093
500	 0.0626546188 0.07356939205 0.07935746365 0.08903106489 0.09973773273 0.1104134044 0.1200501856 0.1257977517 0.1366261325
1000	 0.07358924713 0.0812918884 0.08541548207 0.09220897159 0.09978848598 0.1073504283 0.1141734677 0.1182329844 0.1258528138
2000	 0.08137978072 0.08674709691 0.08963357331 0.09447581282 0.09982144117 0.1051622639 0.1099887358 0.1128954921 0.1182434506
5000	 0.08818473107 0.09157518091 0.09338346131 0.09646515986 0.09984797079 0.1032254349 0.1062697867 0.1080900953 0.1115086745
10000	 0.09163963059 0.09402756544 0.09531466862 0.09745226297 0.09985547106 0.1022385268 0.1043885762 0.1056666704 0.1080534302
20000	 0.09401718203 0.09572907683 0.0966346503 0.09817431295 0.09984352344 0.1015492839 0.1030655958 0.103949438 0.1056355633
50000	 0.09611810736 0.09721669877 0.097827427 0.09878260732 0.0998547074 0.1009224895 0.101880545 0.1024856322 0.1035191796
100000	 0.09727170788 0.09801632038 0.09839951756 0.09909168624 0.09985705325 0.1006101745 0.1012710514 0.1017158651 0.1024996213
200000	 0.09805922581 0.09857929074 0.09884241279 0.09933317406 0.09984787675 0.1003814061 0.1008600481 0.1011701738 0.1016813987
500000	 0.09874955776 0.09901185415 0.0992019687 0.09951938912 0.09985747556 0.100178314 0.1004809156 0.1006980253 0.1010667762
1000000	 0.09906578494 0.09928140488 0.09942242863 0.0996217151 0.09985853022 0.1000880955 0.1002928917 0.1004401393 0.1006409904


==> program/Distribution_errors/Distr_3_Hist001_data.txt <==
2	 0.09227578 0.09227578 0.09227578 0.09227578 0.34227578 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.40772422 0.40772422 0.59227578 0.59227578
4	 0.02977578 0.06102578 0.09227578 0.09227578 0.15772422 0.34227578 0.40772422 0.40772422 0.59227578
5	 0.00772422 0.00772422 0.00772422 0.00772422 0.19227578 0.20772422 0.39227578 0.40772422 0.51227578
6	 0.008942446667 0.03672022444 0.06449800222 0.07439088667 0.09227578 0.2410575533 0.2867202244 0.40772422 0.4256091133
7	 0.0004390453061 0.02084720857 0.02084720857 0.04125537184 0.1220099343 0.213846669 0.3065614943 0.3362956486 0.4494186371
8	 0.00147422 0.02196328 0.03272422 0.04834922 0.11084922 0.20165078 0.28272422 0.34227578 0.40772422
9	 0.005856026914 0.01883533111 0.03672022444 0.04969952864 0.1107942985 0.1855019978 0.2589424467 0.2966131089 0.4015513805
10	 0.00227578 0.00772422 0.00772422 0.04772422 0.10772422 0.19227578 0.24772422 0.29272422 0.39227578
12	 0.001998002222 0.008942446667 0.008942446667 0.04713689111 0.09227578 0.15772422 0.2381091133 0.2589424467 0.34227578
14	 0.002111975102 0.01064312694 0.02084720857 0.04380639224 0.09227578 0.1509492494 0.2070716984 0.2495609547 0.3218676167
16	 0.00243203 0.011239845 0.02100547 0.03272422 0.08836953 0.145010155 0.20165078 0.22508828 0.29540078
18	 0.001860022469 0.009576071852 0.01820170593 0.03672022444 0.07593409654 0.1299464422 0.1855019978 0.2194526151 0.2888970595
20	 0.00147422 0.00727578 0.01147422 0.03647422 0.07227578 0.12352578 0.17647422 0.20772422 0.27022422
25	 0.00132422 0.00667578 0.01092422 0.03147578 0.06587578 0.11147578 0.15732422 0.18747578 0.24372422
30	 0.001164668889 0.006057553333 0.01060911333 0.02772422 0.05894244667 0.1010575533 0.1428313356 0.1710575533 0.22272422
40	 0.00102578 0.00508828 0.00959922 0.02415078 0.05133828 0.08709922 0.12428672 0.14772422 0.19272422
50	 0.00087578 0.00432422 0.00852422 0.02167578 0.04587578 0.07787578 0.11107578 0.13207578 0.17267578
60	 0.0007797755556 0.003942446667 0.007831335556 0.01977578 0.04172022444 0.07116466889 0.1014424467 0.1206408867 0.1579702244
70	 0.0007451677551 0.003602310612 0.007214015918 0.01829618816 0.03860231061 0.06574516776 0.09384666898 0.1117038118 0.1463574127
80	 0.00069297 0.00336953 0.006728905 0.01709922 0.036103905 0.06149453 0.087802345 0.104541405 0.13709922
90	 0.0006254545679 0.003156318765 0.006349854074 0.01610294049 0.0340205163 0.05797113358 0.0827859484 0.09852668914 0.1292674299
100	 0.00057578 0.00297578 0.00602422 0.01522578 0.03227422 0.05497578 0.07852578 0.09347578 0.12267422
200	 0.00042422 0.00212422 0.00424922 0.01077422 0.02278828 0.03884922 0.05550078 0.06606328 0.08677578
500	 0.00026622 0.00133378 0.00267978 0.00678422 0.01437822 0.02455422 0.03507622 0.04178422 0.05491778
1000	 0.00018628 0.00094272 0.00189228 0.00479972 0.01018772 0.01733772 0.02481572 0.02956078 0.03884672
2000	 0.000137905 0.00066178 0.00134097 0.003400595 0.00720222 0.012262905 0.017529095 0.02090353 0.02749922
5000	 8.48e-05 0.00042474 0.000853 0.0021633 0.0045368 0.007753 0.0111025 0.01322812 0.0173411
10000	 5.555e-05 0.0002928 0.00059814 0.001523725 0.00321353 0.00548063 0.007817595 0.00931668 0.012166215
20000	 4.197875e-05 0.0002143825 0.0004184925 0.0010639175 0.00226928875 0.0038718225 0.00552004 0.0065785025 0.008647975
50000	 2.48958e-05 0.0001287046 0.000265251 0.0006806008 0.0014419194 0.0024441352 0.003507634 0.0041876146 0.0054495506
100000	 1.86335e-05 9.440555e-05 0.00019110295 0.000488315 0.0010162263 0.0017196631 0.00246862395 0.0029789221 0.0038704922
200000	 1.091335e-05 6.60503e-05 0.0001357532875 0.0003299449125 0.000699900525 0.001205421675 0.001741032062 0.0020825949 0.002664692337
500000	 1.1326046e-05 4.925694e-05 8.4789932e-05 0.000210221804 0.00044010868 0.000762012204 0.001089470836 0.001321480008 0.001754222168
1000000	 6.145622e-06 2.5553621e-05 5.98464095e-05 0.0001453951075 0.000309443428 0.000526101306 0.0007872397645 0.0009012818335 0.001141338069


==> program/Distribution_errors/Distr_3_Hist005_data.txt <==
2	 0.03272422 0.09227578 0.09227578 0.09227578 0.28272422 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.01883533111 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.3700535578 0.40772422 0.59227578 0.59227578
4	 0.00147422 0.06102578 0.09227578 0.09227578 0.15772422 0.34227578 0.40772422 0.40772422 0.59227578
5	 0.00772422 0.00772422 0.00772422 0.02772422 0.19227578 0.20772422 0.39227578 0.40772422 0.51227578
6	 0.008942446667 0.03272422 0.06050199778 0.07439088667 0.09227578 0.2410575533 0.2867202244 0.40772422 0.4256091133
7	 0.0004390453061 0.01996911796 0.02084720857 0.04125537184 0.1220099343 0.213846669 0.2963574127 0.3362956486 0.4494186371
8	 0.00633828 0.02196328 0.03272422 0.04834922 0.11084922 0.20165078 0.28272422 0.33446328 0.40772422
9	 0.005856026914 0.01820170593 0.03118101012 0.04969952864 0.1107942985 0.1855019978 0.2589424467 0.2966131089 0.4009177553
10	 0.00227578 0.00772422 0.00772422 0.04772422 0.10727578 0.18772422 0.24727578 0.29272422 0.38772422
12	 0.001998002222 0.008942446667 0.008942446667 0.04661310889 0.09227578 0.15772422 0.2375853311 0.2589424467 0.34227578
14	 0.002111975102 0.01064312694 0.01996911796 0.04292830163 0.08972475959 0.148398229 0.2070716984 0.2478880249 0.3209895261
16	 0.00243203 0.01024453 0.020010155 0.03368203 0.086416405 0.14305703 0.199697655 0.22508828 0.29540078
18	 0.001860022469 0.009576071852 0.01729212123 0.03581063975 0.07593409654 0.1299464422 0.1855019978 0.2188189899 0.2873538496
20	 0.00147422 0.00727578 0.01147422 0.03602578 0.07227578 0.12272422 0.17522422 0.20772422 0.26977578
25	 0.00132422 0.00612422 0.01147578 0.03147578 0.06507578 0.11067578 0.15652422 0.18667578 0.24292422
30	 0.001164668889 0.005609113333 0.01105755333 0.02772422 0.05894244667 0.1006091133 0.14272422 0.1700535578 0.2217202244
40	 0.00102578 0.00491172 0.00959922 0.02415078 0.05102578 0.08678672 0.12383828 0.14727578 0.19209922
50	 0.00087578 0.00432422 0.00852422 0.02152422 0.04567578 0.07752422 0.11067578 0.13152422 0.17212422
60	 0.0007797755556 0.003942446667 0.00772422 0.01966866444 0.04158133556 0.07077977556 0.10102578 0.1201924467 0.1573075533
70	 0.0007451677551 0.003602310612 0.007173739184 0.01819414735 0.03843850571 0.06554108612 0.0935002698 0.1112553718 0.1457451678
80	 0.00069297 0.00334922 0.006708595 0.017021095 0.03600547 0.061260155 0.087489845 0.10413047 0.136572655
90	 0.0006254545679 0.003156318765 0.006304466914 0.0160412121 0.03389705951 0.05776960716 0.08246096519 0.09815631877 0.1287572615
100	 0.00057578 0.00297578 0.00597578 0.01517578 0.03212578 0.05477422 0.07822578 0.09312578 0.12212578
200	 0.00042422 0.00211172 0.00422578 0.01073672 0.02271172 0.03869922 0.05529922 0.06582422 0.08641328
500	 0.00026578 0.00133022 0.00266778 0.00675978 0.01433222 0.02445822 0.03495378 0.04162422 0.05474422
1000	 0.00018628 0.00094122 0.00188478 0.00479128 0.01015122 0.01727678 0.02472128 0.02944978 0.03870672
2000	 0.000129905 0.00066147 0.00132772 0.00338772 0.007176845 0.012222345 0.017468655 0.02083522 0.02741453
5000	 8.818e-05 0.00042738 0.00085266 0.00215684 0.00452808 0.00773248 0.01106974 0.01317244 0.01728432
10000	 5.87e-05 0.00029028 0.00059233 0.00152034 0.0032118 0.005471845 0.007798775 0.009296185 0.012167025
20000	 4.059625e-05 0.00020755125 0.00042166375 0.00106610875 0.00226708875 0.0038711125 0.0055264375 0.006582625 0.0086103325
50000	 2.69792e-05 0.0001382228 0.0002728632 0.0006843458 0.001439584 0.0024567086 0.0035206096 0.004187508 0.0054662846
100000	 1.9806e-05 9.65178e-05 0.00019205325 0.0004977182 0.0010299523 0.00174012345 0.0025173796 0.00297913395 0.0039611579
200000	 1.385645e-05 6.12690125e-05 0.0001273788875 0.0003370498875 0.0007135506125 0.001242351662 0.001781855713 0.002139259687 0.002801106225
500000	 9.664122e-06 4.2999458e-05 9.2535404e-05 0.000233303074 0.000480016116 0.000793569096 0.001165040422 0.001392220084 0.001923938146
1000000	 7.360119e-06 3.03899855e-05 6.7308306e-05 0.000162331696 0.0003590821205 0.000614029261 0.0008609144315 0.001060050109 0.00134331833


==> program/Distribution_errors/Distr_3_Hist01_data.txt <==
2	 0.03272422 0.09227578 0.09227578 0.09227578 0.28272422 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.01883533111 0.07439088667 0.07439088667 0.07439088667 0.2410575533 0.3521686644 0.40772422 0.5367202244 0.59227578
4	 0.00147422 0.03272422 0.06397422 0.09227578 0.15772422 0.31397422 0.40772422 0.40772422 0.59227578
5	 0.00772422 0.00772422 0.00772422 0.03227578 0.19227578 0.20772422 0.39227578 0.40772422 0.51227578
6	 0.008942446667 0.03272422 0.04661310889 0.07439088667 0.1061646689 0.2410575533 0.2966131089 0.40772422 0.4256091133
7	 0.0004390453061 0.01064312694 0.02084720857 0.05145945347 0.1220099343 0.204520678 0.295479322 0.3362956486 0.4392145555
8	 0.00147422 0.01415078 0.03272422 0.05321328 0.11571328 0.19383828 0.28272422 0.32178672 0.40772422
9	 0.0003168125926 0.01202886642 0.03054738494 0.04969952864 0.1107942985 0.1855019978 0.2589424467 0.2966131089 0.3892057015
10	 0.00227578 0.00772422 0.00772422 0.04772422 0.10272422 0.18227578 0.24227578 0.29227578 0.38227578
12	 0.001998002222 0.008942446667 0.01189088667 0.04661310889 0.09227578 0.15772422 0.2306408867 0.2589424467 0.3417519978
14	 0.002111975102 0.008092106531 0.01829618816 0.04125537184 0.08717373918 0.1458472086 0.2070716984 0.2453370045 0.3167655759
16	 0.00243203 0.01024453 0.01709922 0.034677345 0.082510155 0.13915078 0.19678672 0.22508828 0.29444297
18	 0.001860022469 0.008032861975 0.01665849605 0.03581063975 0.07593409654 0.1299464422 0.1855019978 0.2163661953 0.28272422
20	 0.00147422 0.00727578 0.01227578 0.03477578 0.07147422 0.12227578 0.17272422 0.20602578 0.26647422
25	 0.00107578 0.00612422 0.01172422 0.03067578 0.06372422 0.10907578 0.15492422 0.18372422 0.23947578
30	 0.001057553333 0.005609113333 0.01105755333 0.02772422 0.05838689111 0.09939088667 0.1411646689 0.1678313356 0.2188353311
40	 0.00102578 0.00477578 0.00946328 0.02383828 0.05053672 0.08584922 0.12241172 0.14553672 0.19008828
50	 0.00087578 0.00427578 0.00847578 0.02132422 0.04512422 0.07672422 0.10947578 0.13027578 0.17027578
60	 0.0007797755556 0.003835331111 0.007692446667 0.01949800222 0.04116466889 0.07005355778 0.09994644222 0.1188353311 0.1555019978
70	 0.0006834036735 0.003540546531 0.007111975102 0.01799006571 0.03803034245 0.06486707714 0.09252013837 0.1100711588 0.1441125147
80	 0.00069297 0.003291405 0.00663047 0.01680703 0.035614845 0.060614845 0.086552345 0.10303672 0.13506797
90	 0.0006254545679 0.003139977531 0.006242738519 0.01587236815 0.0335720763 0.05716866444 0.08159676765 0.09710693605 0.1272921212
100	 0.00057578 0.00297422 0.00592422 0.01502578 0.03182422 0.05422422 0.07742422 0.09212422 0.12072578
200	 0.00042422 0.00208828 0.00418672 0.01061328 0.02248672 0.03831328 0.05473672 0.06514922 0.08548828
500	 0.00026378 0.00132178 0.00264778 0.00670178 0.01420222 0.02423822 0.03462822 0.04124622 0.05421222
1000	 0.00018622 0.00093422 0.00187378 0.00475822 0.01007722 0.01715022 0.02453322 0.02922972 0.03838672
2000	 0.00013447 0.00066228 0.00132853 0.003374345 0.007139405 0.01217728 0.017378405 0.02072778 0.02725722
5000	 8.51e-05 0.00043094 0.00086108 0.00216574 0.00456628 0.0077767 0.01110678 0.01325348 0.0173846
10000	 6.344e-05 0.000311465 0.00061582 0.0015424 0.003288845 0.00560095 0.00796954 0.00946724 0.012409125
20000	 4.4895e-05 0.0002279375 0.00045064625 0.00113462 0.0023860725 0.00408504375 0.00581643625 0.006932045 0.00898360125
50000	 3.29702e-05 0.0001530532 0.0003103734 0.0007901966 0.0016846118 0.002843174 0.003994819 0.0047346726 0.0061151046
100000	 3.011055e-05 0.000139477 0.00026541805 0.000671469 0.00140176975 0.0022800339 0.00312924525 0.00369897025 0.0047512423
200000	 3.043865e-05 0.0001427903625 0.0002760139125 0.00065601425 0.001240470062 0.001932584225 0.002590767037 0.002959012562 0.003702940325
500000	 3.9793016e-05 0.00024665223 0.00041235904 0.000805403922 0.001246193756 0.001667673298 0.002057579434 0.002317117032 0.002870656374
1000000	 0.0001904291765 0.0004739503875 0.0006604818715 0.0009384407585 0.001228839469 0.001547722326 0.001811046457 0.002010518739 0.002300178851


==> program/Distribution_errors/Distr_3_Pairwise_data.txt <==
2	 0.09227578 0.09227578 0.09227578 0.09227578 0.40772422 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.07439088667 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.40772422 0.40772422 0.59227578 0.59227578
4	 0.09227578 0.09227578 0.09227578 0.09227578 0.15772422 0.34227578 0.40772422 0.40772422 0.59227578
5	 0.00772422 0.00772422 0.00772422 0.00772422 0.19227578 0.20772422 0.39227578 0.40772422 0.59227578
6	 0.07439088667 0.07439088667 0.07439088667 0.07439088667 0.09227578 0.2410575533 0.2589424467 0.40772422 0.4256091133
7	 0.02084720857 0.02084720857 0.02084720857 0.02084720857 0.1220099343 0.2648670771 0.3065614943 0.3065614943 0.4494186371
8	 0.03272422 0.03272422 0.03272422 0.03272422 0.09227578 0.21727578 0.28272422 0.34227578 0.40772422
9	 0.03672022444 0.03672022444 0.03672022444 0.03672022444 0.1478313356 0.1855019978 0.2589424467 0.2966131089 0.40772422
10	 0.00772422 0.00772422 0.00772422 0.00772422 0.10772422 0.19227578 0.29227578 0.30772422 0.39227578
12	 0.008942446667 0.008942446667 0.008942446667 0.07439088667 0.09227578 0.15772422 0.2410575533 0.2589424467 0.34227578
14	 0.02084720857 0.02084720857 0.02084720857 0.05058136286 0.09227578 0.1637043514 0.2351329229 0.2648670771 0.3362956486
16	 0.02977578 0.02977578 0.02977578 0.03272422 0.09227578 0.15477578 0.21727578 0.22022422 0.28272422
18	 0.01883533111 0.01883533111 0.01883533111 0.03672022444 0.07439088667 0.1299464422 0.1855019978 0.2410575533 0.2966131089
20	 0.00772422 0.00772422 0.00772422 0.04227578 0.05772422 0.14227578 0.19227578 0.20772422 0.29227578
25	 0.00772422 0.00772422 0.00772422 0.03227578 0.07227578 0.11227578 0.16772422 0.19227578 0.24772422
30	 0.00772422 0.00772422 0.00772422 0.02560911333 0.05894244667 0.10772422 0.1410575533 0.1743908867 0.2256091133
40	 0.00772422 0.00772422 0.00772422 0.01727578 0.05772422 0.09227578 0.13272422 0.15772422 0.19227578
50	 0.00772422 0.00772422 0.00772422 0.02772422 0.04772422 0.07227578 0.11227578 0.13227578 0.17227578
60	 0.00772422 0.00772422 0.00772422 0.02439088667 0.04227578 0.07439088667 0.10772422 0.1243908867 0.1589424467
70	 0.006561494286 0.006561494286 0.00772422 0.02084720857 0.03629564857 0.06486707714 0.09343850571 0.1208472086 0.1505813629
80	 0.00477578 0.00477578 0.00772422 0.01727578 0.03272422 0.06727578 0.09227578 0.10772422 0.14227578
90	 0.003386891111 0.003386891111 0.00772422 0.01449800222 0.03672022444 0.05894244667 0.08550199778 0.1033868911 0.1299464422
100	 0.00227578 0.00227578 0.00772422 0.01772422 0.03227578 0.05772422 0.08227578 0.09772422 0.12772422
200	 0.00227578 0.00227578 0.00272422 0.01227578 0.02272422 0.03772422 0.05727578 0.06772422 0.08772422
500	 0.00027578 0.00172422 0.00227578 0.00627578 0.01427578 0.02572422 0.03627578 0.04372422 0.05627578
1000	 0.00027578 0.00072422 0.00172422 0.00472422 0.01027578 0.01772422 0.02572422 0.03027578 0.04027578
2000	 0.00022422 0.00072422 0.00127578 0.00327578 0.00727578 0.01272422 0.01822422 0.02172422 0.02827578
5000	 7.578e-05 0.00047578 0.00087578 0.00227578 0.00467578 0.00792422 0.01147578 0.01352422 0.01792422
10000	 7.578e-05 0.00032422 0.00062422 0.00157578 0.00332422 0.00562422 0.00802422 0.00957578 0.01257578
20000	 2.578e-05 0.00022422 0.00042578 0.00112422 0.00232578 0.00397422 0.00567578 0.00677422 0.00887422
50000	 2.422e-05 0.00013578 0.00026422 0.00069578 0.00147578 0.00251578 0.00361578 0.00430422 0.00563578
100000	 1.578e-05 9.578e-05 0.00019422 0.00049578 0.00105422 0.00177422 0.00255422 0.00303422 0.00405578
200000	 1.078e-05 6.422e-05 0.00013422 0.00033578 0.00071578 0.00124078 0.00178422 0.00210578 0.00280922
500000	 7.78e-06 4.422e-05 7.978e-05 0.00021578 0.00045178 0.00078822 0.00114178 0.00135578 0.00176578
1000000	 6.78e-06 3.478e-05 6.978e-05 0.00015222 0.00032678 0.00054678 0.00081222 0.00095722 0.00122622


==> program/Distribution_errors/Distr_3_Reduced_data.txt <==
2	 0.09227578 0.09227578 0.09227578 0.09227578 0.34227578 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.09227578 0.09227578 0.09227578 0.09227578 0.09227578 0.34227578 0.40772422 0.59227578 0.59227578
4	 0.09227578 0.09227578 0.09227578 0.09227578 0.09227578 0.40772422 0.59227578 0.59227578 0.59227578
5	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.2589424467 0.40772422 0.4811646689
6	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.1478313356 0.2589424467 0.2589424467 0.40772422 0.59227578
7	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.40772422 0.40772422 0.59227578
8	 0.03672022444 0.03672022444 0.07439088667 0.07439088667 0.1478313356 0.2589424467 0.2966131089 0.40772422 0.40772422
9	 0.03672022444 0.07439088667 0.07439088667 0.07439088667 0.07439088667 0.2589424467 0.2589424467 0.40772422 0.40772422
10	 0.02977578 0.03272422 0.09227578 0.09227578 0.09227578 0.15772422 0.27977578 0.34227578 0.40772422
12	 0.02977578 0.02977578 0.03272422 0.09227578 0.09227578 0.15772422 0.15772422 0.34227578 0.40772422
14	 0.02977578 0.02977578 0.03272422 0.09227578 0.09522422 0.15772422 0.15772422 0.27977578 0.34227578
16	 0.02977578 0.02977578 0.03272422 0.09227578 0.09227578 0.15772422 0.15772422 0.27977578 0.34227578
18	 0.00772422 0.00772422 0.00772422 0.00772422 0.08772422 0.19227578 0.20772422 0.20772422 0.27227578
20	 0.00772422 0.00772422 0.00772422 0.00772422 0.03227578 0.16772422 0.19227578 0.20772422 0.27227578
25	 0.00772422 0.00772422 0.00772422 0.00772422 0.00772422 0.15227578 0.19227578 0.20772422 0.20772422
30	 0.008942446667 0.01883533111 0.03672022444 0.06449800222 0.07439088667 0.09227578 0.1200535578 0.1855019978 0.2589424467
40	 0.0004390453061 0.0004390453061 0.01996911796 0.02084720857 0.06078544449 0.1220099343 0.1432961882 0.1637043514 0.1841125147
50	 0.00147422 0.00147422 0.01709922 0.03272422 0.04540078 0.09227578 0.10790078 0.14209922 0.17040078
60	 0.00147422 0.00147422 0.01415078 0.03272422 0.03272422 0.07665078 0.09227578 0.12647422 0.15772422
70	 0.0003168125926 0.0003168125926 0.01202886642 0.02437454543 0.04906590346 0.07439088667 0.09844861951 0.1231399775 0.1484649607
80	 0.0003168125926 0.0003168125926 0.01202886642 0.02437454543 0.03735384963 0.07439088667 0.08673656568 0.1114279237 0.1478313356
90	 0.00227578 0.00227578 0.00772422 0.00772422 0.02772422 0.06227578 0.09227578 0.10227578 0.12227578
100	 0.00227578 0.00227578 0.00772422 0.00772422 0.02772422 0.06227578 0.08772422 0.09772422 0.11772422
200	 0.001164668889 0.001164668889 0.003279775556 0.01005355778 0.02338689111 0.04116466889 0.05894244667 0.06783133556 0.08772422
500	 0.0005933603403 0.001296998828 0.002483719509 0.006968076333 0.01452951301 0.02398130885 0.03461982537 0.04218126204 0.05541377622
1000	 0.000478905 0.0004976575 0.00147422 0.0044039075 0.01024453 0.01709922 0.02491172 0.02977578 0.038583595
2000	 0.0001770145679 0.0006708417284 0.001304466914 0.003279775556 0.00723039284 0.01216866444 0.01746096519 0.02091775531 0.02747730642
5000	 6.700912914e-05 0.0004637558064 0.0008605024836 0.002115097596 0.004495577659 0.007803569335 0.01117591609 0.01322400456 0.01738984467
10000	 7.578e-05 0.00027578 0.00057578 0.00152422 0.00317578 0.00547578 0.00782422 0.00932422 0.01217578
20000	 3.217754017e-05 0.0002157891331 0.0004141624717 0.001058875822 0.002249115854 0.003885695898 0.005537037687 0.006613329304 0.008646656025
50000	 2.051852041e-05 0.0001389202551 0.0002596766837 0.0006969559694 0.001454290153 0.0024507825 0.003488311888 0.004184679184 0.005461366735
100000	 2.190146603e-05 9.751458946e-05 0.0001910742113 0.00048961435 0.001022989019 0.001723580257 0.002459979266 0.002967497501 0.003908877027
200000	 1.055359694e-05 6.916579082e-05 0.0001339377934 0.0003332362628 0.0007019384311 0.001206344413 0.001743272934 0.00207709787 0.002670010816
500000	 9.030343133e-06 4.88234026e-05 8.084878611e-05 0.0002104148993 0.0004439309145 0.0007670078324 0.001088195869 0.001329691711 0.001724587072
1000000	 6.22e-06 3.322e-05 6.278e-05 0.00014678 0.00031178 0.00053378 0.00079422 0.00090878 0.00116078


==> program/Distribution_errors/Distr_3_Uniform1_data.txt <==
2	 0.008377052038 0.03970945735 0.07049477158 0.1398312614 0.40772422 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.006552207594 0.03133951755 0.05567617582 0.09830161475 0.1646923031 0.40772422 0.40772422 0.59227578 0.59227578
4	 0.006915264176 0.03255641226 0.05571867161 0.09078071704 0.1293341909 0.2410760978 0.40772422 0.40772422 0.59227578
5	 0.008277430315 0.0373482104 0.05966862688 0.08950780633 0.1192621853 0.1686542777 0.3623485294 0.40772422 0.5712233555
6	 0.01056129253 0.04400796045 0.06443280292 0.08996320313 0.1149569966 0.1474703156 0.2475965478 0.3872051657 0.40772422
7	 0.01400415988 0.05100280855 0.06869914584 0.09083740574 0.1127615913 0.1384849742 0.1933936238 0.290218452 0.40772422
8	 0.01886927064 0.05708717692 0.07212496955 0.09171953016 0.1115028885 0.1335478259 0.1682824263 0.2279969154 0.40772422
9	 0.02524747594 0.0618063264 0.074755282 0.09247569166 0.1107060864 0.1304126363 0.1562814957 0.1931633149 0.3779581436
10	 0.03273093181 0.06534217177 0.0767683086 0.09309542663 0.1101574044 0.1282531303 0.1495923168 0.1736237081 0.3182814636
12	 0.04604490349 0.06997400686 0.07952152591 0.09400324502 0.1094546323 0.1254797419 0.1423550654 0.1563767429 0.2321770234
14	 0.05367188828 0.07270596164 0.08123830394 0.09460428213 0.1090199006 0.1237894509 0.1385041245 0.1491954635 0.1903359325
16	 0.05780562987 0.07443544819 0.08237003502 0.0950141212 0.1087176071 0.1226517823 0.1361241288 0.1452700586 0.1711073867
18	 0.06025503192 0.07560233439 0.08316740943 0.09531131964 0.1084988478 0.1218432739 0.1345250616 0.1428014716 0.1626581402
20	 0.06184337296 0.07644110462 0.08375193606 0.09553963495 0.1083389927 0.121245252 0.1333801835 0.1411394858 0.1582100635
25	 0.06412119741 0.07780793147 0.08474343576 0.09594123003 0.1080800183 0.1202625116 0.131598514 0.1386893918 0.1531003111
30	 0.0654197619 0.07869365742 0.0854050164 0.09622740461 0.1079433296 0.1196742588 0.1305592034 0.1373319956 0.1508369441
40	 0.06703914525 0.07984112063 0.08629563793 0.09666249933 0.1078222777 0.1189821155 0.1293589732 0.1358147286 0.1486698066
50	 0.06811775043 0.08064060189 0.0869226309 0.09697185264 0.1077739991 0.1185703399 0.1286275513 0.1349036276 0.1474143127
60	 0.06896452449 0.08123581493 0.08739902479 0.09722123008 0.1077473123 0.1182794367 0.128109855 0.1342587466 0.1465529405
70	 0.06961080789 0.08172603716 0.08778058168 0.09742237957 0.10773924 0.1180588553 0.1277038367 0.1337648728 0.1458868455
80	 0.0701584787 0.08212166514 0.088082994 0.09758677021 0.1077315465 0.1178767374 0.1273663378 0.1333465631 0.1453082004
90	 0.07061591208 0.08246662594 0.08837110833 0.09772798642 0.1077313567 0.117735542 0.1271034857 0.1329982971 0.1448658759
100	 0.07098794287 0.08274834186 0.08859801917 0.09785504587 0.1077264963 0.1175965291 0.1268569779 0.132705428 0.1444391371
200	 0.07333376844 0.08444950404 0.08994202652 0.09857525476 0.1077255553 0.1168696688 0.1254929316 0.1309828481 0.1421096286
500	 0.07577281317 0.08625501996 0.09138456647 0.09934387294 0.1077284212 0.1160952192 0.1240432296 0.1291488777 0.1396237413
1000	 0.07733703164 0.08739084219 0.09224470855 0.09982129459 0.1077195471 0.1156377241 0.1231758054 0.1280632641 0.1381362167
2000	 0.07854783565 0.08832821261 0.09296463212 0.1002163224 0.1077324361 0.1152471871 0.1224263477 0.127116409 0.1368942652
5000	 0.08019027145 0.08933194336 0.09382835387 0.1006428977 0.1077148031 0.1147854486 0.1215377386 0.1259816013 0.1352950244
10000	 0.08117794362 0.09005238287 0.09435361375 0.1009349004 0.1076443826 0.1144569903 0.1210500392 0.1253773237 0.1342243196
20000	 0.08208427489 0.09069992098 0.09477449194 0.1011328627 0.1076315321 0.1142501128 0.1205661624 0.1248397351 0.1334168258
50000	 0.08276373226 0.091328365 0.09532176002 0.1014622986 0.1076664574 0.1139345805 0.1201122728 0.1239478148 0.1319957821
100000	 0.08327132662 0.09170815356 0.09570604809 0.101577799 0.1077114249 0.1137503393 0.1195297354 0.1233935444 0.1310451847
200000	 0.08466911319 0.09231720591 0.09582776961 0.1018932047 0.1077354593 0.1135632006 0.1189806288 0.1226063542 0.1309086263
500000	 0.08601228827 0.09250803806 0.09635138067 0.1020481803 0.107725466 0.1130543018 0.11824118 0.1224175634 0.129314907
1000000	 0.0854198593 0.09309313378 0.09643204502 0.1020543484 0.1077238245 0.112737459 0.117731024 0.1220706564 0.1285663231


==> program/Distribution_errors/Distr_3_Uniform2_data.txt <==
2	 0.001151133019 0.005798050466 0.01187532477 0.03733777242 0.1927587242 0.40772422 0.59227578 0.59227578 0.59227578
3	 0.002486995057 0.01239231468 0.02452421399 0.0567657299 0.1024573824 0.2947762943 0.40772422 0.5387590191 0.59227578
4	 0.00148161361 0.007457517591 0.01521236777 0.04284181216 0.1031188408 0.1893677773 0.4072816654 0.40772422 0.59227578
5	 0.001691167249 0.008440278991 0.01682223632 0.04159322833 0.0894917963 0.174726218 0.3081150468 0.40772422 0.5286122144
6	 0.001471296026 0.007357564224 0.01476963507 0.03821672329 0.08434257024 0.156595436 0.2634948704 0.3648523982 0.40772422
7	 0.001422856166 0.007119552975 0.0142676363 0.03635976654 0.07898132918 0.1453414818 0.2390108438 0.3167031935 0.40772422
8	 0.001355759559 0.006781838991 0.01358804737 0.03461290319 0.07533830354 0.1372131427 0.2179854185 0.2895660644 0.40772422
9	 0.001299691487 0.006503030397 0.01304973731 0.03334275401 0.07212243855 0.13010198 0.2044820101 0.2650670219 0.3991520363
10	 0.001264224849 0.006322104283 0.01266525065 0.03220476853 0.06960955419 0.1249371421 0.1940379234 0.2472248609 0.3807948621
12	 0.001193724342 0.005984453021 0.01199646954 0.0305231665 0.06569108892 0.1165717055 0.1776164237 0.2235026957 0.3393797508
14	 0.001150571149 0.00575399656 0.0115342063 0.0293288564 0.06286283422 0.1105251603 0.1660326338 0.2064266891 0.3043714743
16	 0.001115149061 0.005588235715 0.01119772822 0.0284385942 0.06073855969 0.1059007602 0.157217657 0.1937042975 0.2792305713
18	 0.001090535962 0.005466573187 0.01095091422 0.02778106815 0.05909243107 0.1022282265 0.1502410206 0.183750255 0.2602740976
20	 0.001074782679 0.005374563072 0.01077429987 0.0273088489 0.05783280324 0.09925269249 0.1445185766 0.175625916 0.2452211885
25	 0.001052304045 0.00526853283 0.01054928024 0.02663638934 0.05572398322 0.09372082593 0.1337652643 0.1605534127 0.2184288892
30	 0.001050436817 0.005259171038 0.01052835901 0.02646339637 0.0545203076 0.08989261396 0.1261376109 0.1499812252 0.2002411036
40	 0.001091698578 0.005453777935 0.01088882734 0.02692874834 0.05343494144 0.08479526144 0.1157945916 0.1357286703 0.1766916399
50	 0.001168832262 0.005823626242 0.01156839424 0.02794541366 0.05310906059 0.08146229079 0.1088944189 0.1263354942 0.1615762457
60	 0.001269995931 0.006336015448 0.01250225996 0.02918163446 0.05305107849 0.07902819325 0.1038994067 0.1195330785 0.1508477972
70	 0.001408298269 0.006985726923 0.0136169666 0.03047786299 0.05307968448 0.07717745995 0.1000253644 0.1143678121 0.1427977401
80	 0.001582561672 0.00778122412 0.01487238254 0.03169641991 0.05313265382 0.07568128583 0.09695367675 0.1102198213 0.1364595618
90	 0.001781531037 0.008638781761 0.01617608933 0.03280541212 0.05320434124 0.07443701208 0.09440453083 0.1068014005 0.1313037978
100	 0.002025131036 0.009653929268 0.01752645765 0.03383670906 0.05324084735 0.07339318601 0.09224095296 0.1039525205 0.1268740719
200	 0.007459785594 0.02015530255 0.02740010608 0.03964408926 0.05350809872 0.0676795515 0.0807682546 0.08875849981 0.1042350354
500	 0.02373114386 0.03239671572 0.03703637761 0.04487283194 0.05366529269 0.06257038112 0.07073480508 0.07566815374 0.08510207402
1000	 0.03240938239 0.03860045525 0.04193616314 0.04747159482 0.05370886942 0.06000211381 0.06574002469 0.06918677853 0.07572171704
2000	 0.03866791823 0.04301332954 0.04536513363 0.04932826149 0.0537372243 0.05817320587 0.06221465949 0.06465962112 0.06919139094
5000	 0.04418456937 0.0469531638 0.04843559805 0.05096343299 0.05375838986 0.05655895198 0.05909757581 0.06062029034 0.06349690301
10000	 0.04700512866 0.04896002743 0.05001958025 0.0517792115 0.05376642498 0.05574140777 0.05753166612 0.05859669797 0.06059497031
20000	 0.04894942007 0.05036040021 0.05110552668 0.05237467627 0.05375382935 0.05516890898 0.0564243132 0.05716222592 0.05856774561
50000	 0.05068060618 0.05158783029 0.05208837949 0.05287713987 0.05376475669 0.05464816407 0.05544161788 0.05594135431 0.05679406842
100000	 0.05162939339 0.05224580943 0.05256314647 0.05313194786 0.05376676971 0.05439074339 0.05493915627 0.05530487526 0.05596154304
200000	 0.05227792724 0.05270883034 0.05292886572 0.05333595158 0.05375975304 0.05419863339 0.05459785136 0.05485029997 0.05527833998
500000	 0.05285313451 0.05306716408 0.05322479997 0.05348985534 0.05376505109 0.05403239249 0.05428177515 0.05446104492 0.05476960483
1000000	 0.0531136578 0.0532900872 0.05340509994 0.05357120001 0.05376855288 0.0539575905 0.0541266376 0.05425242246 0.05441411136


==> program/Distribution_errors/Distr_4_Empirical_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.472680332
3	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.1949025542 0.3060136653
4	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.09768033199 0.09768033199 0.222680332
5	 0.01268033199 0.01268033199 0.01268033199 0.02731966801 0.02731966801 0.02731966801 0.05268033199 0.09268033199 0.172680332
6	 0.0004581097705 0.0004581097705 0.0004581097705 0.02731966801 0.02731966801 0.02823588755 0.05601366533 0.0837914431 0.1393469987
7	 0.006911504742 0.006911504742 0.006911504742 0.01349665852 0.02731966801 0.02731966801 0.05431298505 0.07472114832 0.1359456381
8	 0.003930331993 0.003930331993 0.003930331993 0.01169466801 0.02731966801 0.02731966801 0.05080533199 0.06643033199 0.128930332
9	 0.002628309983 0.002628309983 0.002628309983 0.00971736903 0.02731966801 0.02731966801 0.04675440607 0.05910008508 0.1084828011
10	 0.002680331993 0.002680331993 0.002680331993 0.007319668007 0.02268033199 0.02731966801 0.04268033199 0.06268033199 0.102680332
12	 0.0004581097705 0.0004581097705 0.0004581097705 0.007402554215 0.02037522356 0.02731966801 0.03518033199 0.05601366533 0.09073588755
14	 0.001809463926 0.001809463926 0.003292576891 0.006911504742 0.01711558637 0.02731966801 0.03390482179 0.04921094424 0.07982318914
16	 2.408199273e-05 2.408199273e-05 0.003882168007 0.007788418007 0.01560091801 0.02346158199 0.03127408199 0.04299283199 0.07424283199
18	 0.0004581097705 0.0004581097705 0.002628309983 0.006630949277 0.01497398899 0.02206304804 0.02823588755 0.04058156656 0.06835934434
20	 0.0001803319927 0.002319668007 0.002680331993 0.007319668007 0.01268033199 0.02231966801 0.02768033199 0.03768033199 0.06518033199
25	 0.0001196680073 0.001480331993 0.001719668007 0.006280331993 0.01131966801 0.01931966801 0.02708033199 0.03348033199 0.05588033199
30	 0.0004581097705 0.0006530013406 0.001764112452 0.005097445785 0.01065300134 0.01731966801 0.02490255421 0.03045810977 0.04934699866
40	 0.0001803319927 0.0008053319927 0.001694668007 0.004555331993 0.009194668007 0.01544466801 0.02143033199 0.02643033199 0.04080533199
50	 0.0001196680073 0.0006803319927 0.001480331993 0.003880331993 0.008280331993 0.01371966801 0.01931966801 0.02348033199 0.03588033199
60	 0.0001803319927 0.0007358875483 0.001486334674 0.003708556896 0.007597445785 0.01259744579 0.01768033199 0.02148633467 0.03184699866
70	 0.0001768108644 0.0006395156662 0.001251760564 0.003292576891 0.006966046278 0.01165992383 0.01650334148 0.01982318914 0.02921094424
80	 0.0001321680073 0.0006009180073 0.001225918007 0.003100918007 0.006538418007 0.01091341801 0.01544466801 0.01861783199 0.02689908199
90	 8.773940014e-05 0.0005815665606 0.001146828501 0.002927245573 0.006137122116 0.01028263097 0.01460361862 0.01756658159 0.0251494678
100	 0.0001196680073 0.0005196680073 0.001080331993 0.002780331993 0.005819668007 0.009780331993 0.01388033199 0.01668033199 0.02358033199
200	 8.033199273e-05 0.0003803319927 0.0007696680073 0.001944668007 0.004094668007 0.006944668007 0.009880331993 0.01180533199 0.01608033199
500	 4.833199273e-05 0.0002403319927 0.0004836680073 0.001223668007 0.002584331993 0.004395668007 0.006279668007 0.007487668007 0.009971668007
1000	 3.466800727e-05 0.0001703319927 0.0003403319927 0.0008626680073 0.001826331993 0.003111668007 0.004441668007 0.005293331993 0.007013331993
2000	 2.408199273e-05 0.0001204180073 0.0002398319927 0.0006086680073 0.001288331993 0.002197331993 0.003142331993 0.003746918007 0.004949168007
5000	 1.478800727e-05 7.525199273e-05 0.0001520680073 0.0003854519927 0.0008149880073 0.001390828007 0.001989331993 0.002375931993 0.003129828007
10000	 1.079199273e-05 5.407199273e-05 0.0001076819927 0.0002727580073 0.0005783980073 0.0009838980073 0.001403438007 0.001677348007 0.002201181993
20000	 7.599492733e-06 3.848550727e-05 7.595699273e-05 0.0001920405073 0.0004069555073 0.0006939294927 0.0009932144927 0.001184259493 0.001558744493
50000	 4.921992733e-06 2.387439273e-05 4.860079273e-05 0.0001215044073 0.0002549156073 0.0004407588073 0.0006253959927 0.0007495551927 0.0009867340073
100000	 3.653692733e-06 1.747749273e-05 3.445090727e-05 8.468180727e-05 0.0001808656073 0.0003119960073 0.0004394109927 0.0005242442073 0.0006842134073
200000	 2.607457267e-06 1.232231773e-05 2.377691773e-05 5.938991773e-05 0.0001288324323 0.0002154139573 0.0003089138927 0.0003677749177 0.0004873673823
500000	 1.611931267e-06 6.708495267e-06 1.316433927e-05 3.598743673e-05 7.764005127e-05 0.0001379145793 0.0001938903207 0.0002372576793 0.0003103706833
1000000	 1.129490733e-06 4.964467267e-06 9.019661733e-06 2.580431327e-05 5.452419973e-05 9.539279527e-05 0.0001327396913 0.0001625162787 0.0002092396717


==> program/Distribution_errors/Distr_4_Gauss_data.txt <==
2	 0.001116044388 0.005545766133 0.01086845111 0.02323108516 0.02731963119 0.07323628666 0.1521515145 0.1947042971 0.2891245898
3	 0.0007454975804 0.003720886225 0.007397220931 0.01763170853 0.02711980138 0.0570097076 0.1114472908 0.1476090675 0.2211731119
4	 0.0005829282129 0.002912130793 0.005810005629 0.01427895766 0.02563840718 0.04727658372 0.09269863672 0.1227239194 0.1836868966
5	 0.0004965458522 0.00248127494 0.004958652708 0.01232979037 0.02364928225 0.04166873322 0.08056130976 0.1063754726 0.1592358382
6	 0.0004452652374 0.002225782956 0.004451882728 0.01111258943 0.02192616691 0.03772414225 0.07199910538 0.09485861932 0.1417165572
7	 0.0004086925051 0.002045393332 0.004090942382 0.01023590609 0.02051383614 0.03475595461 0.06562525364 0.08621365522 0.1284732544
8	 0.000380095823 0.001901260696 0.003803263822 0.009542185241 0.01934209153 0.03243090332 0.06064947308 0.07947478429 0.1180674807
9	 0.0003564743816 0.001784897333 0.003572360834 0.008977189426 0.01835458467 0.03056085351 0.05664192764 0.07401404375 0.1096927533
10	 0.0003374299109 0.001687422808 0.003379005034 0.008507704228 0.01751105346 0.0290112676 0.05335087379 0.069528165 0.1027506306
12	 0.000307508806 0.001535468617 0.003075858164 0.007764354714 0.01612727465 0.02690634896 0.04818705236 0.06251113918 0.09191265353
14	 0.0002841538395 0.001421646419 0.002846965072 0.007197502186 0.01504831998 0.02556813709 0.04429991909 0.0572441771 0.08374635042
16	 0.0002659757168 0.001331686589 0.002667092816 0.006748399173 0.01417675476 0.02435009382 0.0412708262 0.0531113826 0.07733611719
18	 0.0002510520335 0.001257571054 0.002519611525 0.006378643658 0.01344626555 0.0232712987 0.03881579734 0.04978411983 0.07219129306
20	 0.0002392506707 0.001195639169 0.002396661988 0.006072015249 0.01283249955 0.02233019285 0.0367919877 0.04703697462 0.06789907547
25	 0.0002159831164 0.001078209128 0.002162136454 0.005482285528 0.01164190192 0.020431821 0.03291854563 0.04180464581 0.05982177157
30	 0.0001986652933 0.0009932127689 0.001990790271 0.005055005902 0.01076999658 0.01899702936 0.03016100968 0.03807563807 0.0541070427
40	 0.0001756147281 0.0008783593943 0.001760770589 0.004473871496 0.009569832915 0.01695920038 0.02641880626 0.03303252519 0.04635663791
50	 0.0001606091839 0.000802154212 0.001608450948 0.004093210237 0.008771107203 0.01557157322 0.02396267349 0.02974002799 0.0412872901
60	 0.0001500613825 0.0007495033462 0.001502476112 0.003822469633 0.008207180931 0.01456371868 0.0221848159 0.0273510385 0.0376951842
70	 0.0001417803063 0.0007101874206 0.001424174163 0.003622790166 0.007776421569 0.01379255874 0.02083823365 0.02554414033 0.03495343404
80	 0.0001360664727 0.000679408032 0.001362889063 0.003466898202 0.007450570443 0.0131778124 0.01975242094 0.02409988352 0.03279968658
90	 0.0001312354442 0.0006567988399 0.001313130012 0.003344446178 0.007183108828 0.01268245671 0.01888112105 0.02294071284 0.03101850407
100	 0.000126698017 0.0006344868409 0.001274276571 0.003246386361 0.006974647585 0.01227081883 0.01813712203 0.02195926284 0.02955076687
200	 0.0001138601949 0.0005696317158 0.001139715187 0.002883256093 0.006058122801 0.01016535167 0.01427405662 0.01684039102 0.02188555071
500	 0.0001475545915 0.0007273922322 0.001425962361 0.003256822974 0.005784517576 0.00847810576 0.01100133876 0.01255706414 0.01553943211
1000	 0.0003302698922 0.001427728838 0.002315500006 0.003922750239 0.005763938279 0.00766347493 0.009423150306 0.01048521812 0.01255419585
2000	 0.001352245758 0.002611790037 0.003293471322 0.004451009485 0.005761926779 0.007094023171 0.008323357932 0.009064527868 0.01049960573
5000	 0.002933744529 0.003746521764 0.00418650627 0.004929697407 0.005751767783 0.006596068274 0.00736491793 0.007832090972 0.008737200432
10000	 0.003750899696 0.004331245618 0.004645358232 0.005166702795 0.005754063771 0.006347940744 0.006884911739 0.007207368662 0.007835632771
20000	 0.004344954731 0.00474922993 0.004965389722 0.005337480395 0.005754061531 0.006170516275 0.006554345834 0.006790594154 0.007211622069
50000	 0.004840363084 0.005112072034 0.005256067317 0.005487935176 0.005756799354 0.006017027369 0.006260414783 0.006403338354 0.006679311772
100000	 0.005106053626 0.005302082824 0.005400851416 0.00557027024 0.005757730835 0.005941929609 0.006107917013 0.006212419849 0.006384747135
200000	 0.005300520001 0.00543213949 0.005503983166 0.00562139016 0.005753486289 0.005887854681 0.006009537446 0.006077763739 0.006201836769
500000	 0.005459847175 0.005551857357 0.005601988817 0.005672580467 0.005755552456 0.005837805002 0.0059108245 0.005954216612 0.006041359266
1000000	 0.005555351766 0.005616192588 0.005645766022 0.005701560829 0.005751897289 0.005808920746 0.005863062114 0.005888745331 0.00594862479


==> program/Distribution_errors/Distr_4_Hist001_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.09768033199 0.222680332 0.347680332
3	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02823588755 0.0837914431 0.1393469987 0.2504581098
4	 0.003930331993 0.003930331993 0.003930331993 0.02731966801 0.02731966801 0.03518033199 0.06643033199 0.09768033199 0.222680332
5	 0.007319668007 0.007319668007 0.007319668007 0.01268033199 0.02731966801 0.02731966801 0.07268033199 0.09268033199 0.172680332
6	 0.0004581097705 0.0004581097705 0.0004581097705 0.01343077912 0.02731966801 0.02823588755 0.05601366533 0.0837914431 0.1532358875
7	 0.003292576891 0.003292576891 0.006911504742 0.01349665852 0.02731966801 0.02731966801 0.05431298505 0.08492522995 0.1359456381
8	 0.003882168007 0.003882168007 0.003930331993 0.01169466801 0.01955533199 0.02731966801 0.05080533199 0.07424283199 0.128930332
9	 0.002628309983 0.002628309983 0.003544529524 0.00971736903 0.0211468285 0.02731966801 0.04675440607 0.07144576409 0.1208284801
10	 0.002319668007 0.002680331993 0.002680331993 0.007680331993 0.01768033199 0.02731966801 0.04768033199 0.06768033199 0.107680332
12	 0.0004581097705 0.0004581097705 0.003930331993 0.007402554215 0.01690300134 0.02731966801 0.04212477644 0.05948588755 0.09768033199
14	 0.0007415564825 0.001809463926 0.003292576891 0.006911504742 0.01711558637 0.02625176056 0.0390068626 0.05431298505 0.08747625036
16	 2.408199273e-05 0.001929043007 0.003882168007 0.007788418007 0.01560091801 0.02346158199 0.03713345699 0.05080533199 0.08010220699
18	 0.0004581097705 0.001085100106 0.002628309983 0.006630949277 0.01434699866 0.02269003838 0.03440872705 0.04675440607 0.07453218384
20	 0.0001803319927 0.001430331993 0.002319668007 0.006430331993 0.01268033199 0.02231966801 0.03268033199 0.04518033199 0.07018033199
25	 0.0001196680073 0.0009196680073 0.002280331993 0.005719668007 0.01188033199 0.01988033199 0.03028033199 0.03988033199 0.06148033199
30	 9.744578504e-05 0.001013665326 0.002124776437 0.005097445785 0.01065300134 0.01843077912 0.02768033199 0.03656922088 0.05545810977
40	 0.0001803319927 0.0008053319927 0.001742831993 0.004507168007 0.009507168007 0.01611783199 0.02455533199 0.03174283199 0.04705533199
50	 0.0001196680073 0.0007196680073 0.001519668007 0.003919668007 0.008519668007 0.01468033199 0.02228033199 0.02848033199 0.04168033199
60	 0.0001803319927 0.0007358875483 0.001486334674 0.003708556896 0.007819220882 0.01365255421 0.02059699866 0.02615255421 0.03795810977
70	 0.0001293115846 0.000687014946 0.00135380138 0.003442116987 0.007319668007 0.01278237281 0.01941502587 0.02441502587 0.03502727077
80	 0.0001321680073 0.0006490819927 0.001274081993 0.003257168007 0.006929043007 0.01213345699 0.01838345699 0.02299283199 0.03268033199
90	 9.744578504e-05 0.0005912729455 0.001208556896 0.003112430758 0.006630949277 0.01157892727 0.01749514681 0.02181613446 0.03089020854
100	 0.0001196680073 0.0005803319927 0.001169668007 0.002980331993 0.006369668007 0.01113033199 0.01678033199 0.02088033199 0.02933033199
200	 9.283199273e-05 0.0004678319927 0.0009303319927 0.002357168007 0.005055331993 0.008830331993 0.01301783199 0.01576783199 0.02128033199
500	 8.433199273e-05 0.0004236680073 0.0008443319927 0.002123668007 0.004360331993 0.007094331993 0.009760331993 0.01142033199 0.01465233199
1000	 0.0001101680073 0.0005468319927 0.001068831993 0.002436831993 0.004313831993 0.006310331993 0.008176331993 0.009312831993 0.01151433199
2000	 0.0002598319927 0.001109581993 0.001774956993 0.002974706993 0.004348581993 0.005752456993 0.007058831993 0.007842581993 0.009359581993
5000	 0.001413051993 0.002271151993 0.002724771993 0.003495851993 0.004368071993 0.005253531993 0.006068931993 0.006561031993 0.007504551993
10000	 0.002289141993 0.002881836993 0.003204536993 0.003759161993 0.004376976993 0.005007591993 0.005577371993 0.005917416993 0.006567381993
20000	 0.002907816993 0.003314789493 0.003551876993 0.003942829493 0.004382078243 0.004821854493 0.005223560743 0.005469121993 0.005924820743
50000	 0.003424687193 0.003716444193 0.003858614793 0.004104934993 0.004383248393 0.004660007593 0.004923621793 0.005072930593 0.005351900193
100000	 0.003703047643 0.003908218143 0.004015743793 0.004191976893 0.004384161743 0.004584583493 0.004756949793 0.004869411593 0.005051886343
200000	 0.00389474128 0.00404981023 0.00412289513 0.004245455993 0.004386561793 0.004522524718 0.004644573005 0.00472194128 0.004851356005
500000	 0.004096045045 0.004172750947 0.004221992921 0.004303385735 0.004382386479 0.004467876721 0.004551884945 0.004598746283 0.004698789775
1000000	 0.004186870509 0.004241181714 0.004273785023 0.004323546289 0.004383971767 0.004445196215 0.00450091517 0.004534845513 0.004599614286


==> program/Distribution_errors/Distr_4_Hist005_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.09768033199 0.222680332 0.222680332 0.472680332 0.472680332
3	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.1393469987 0.3060136653 0.3060136653 0.472680332
4	 0.003930331993 0.02731966801 0.02731966801 0.03518033199 0.09768033199 0.160180332 0.222680332 0.253930332 0.347680332
5	 0.007319668007 0.01268033199 0.02731966801 0.03268033199 0.09268033199 0.152680332 0.212680332 0.272680332 0.372680332
6	 0.0004581097705 0.01434699866 0.02731966801 0.04212477644 0.0837914431 0.1393469987 0.1949025542 0.2504581098 0.3199025542
7	 0.003292576891 0.01349665852 0.02370074016 0.05431298505 0.09512931158 0.1359456381 0.1869660463 0.2277823728 0.278802781
8	 0.003930331993 0.01174283199 0.01955533199 0.05080533199 0.08986783199 0.136742832 0.191430332 0.207055332 0.285180332
9	 0.002628309983 0.00971736903 0.02731966801 0.05910008508 0.09613712212 0.1455198382 0.1887297147 0.2195939122 0.2689766283
10	 0.002680331993 0.01268033199 0.03268033199 0.05268033199 0.09268033199 0.132680332 0.182680332 0.212680332 0.252680332
12	 0.003930331993 0.0212914431 0.03518033199 0.05948588755 0.09420810977 0.1393469987 0.1671247764 0.1949025542 0.2504581098
14	 0.008394617707 0.02625176056 0.04155788301 0.06451706669 0.09512931158 0.1333946177 0.1691089034 0.1869660463 0.2277823728
16	 0.01174283199 0.03127408199 0.04299283199 0.06643033199 0.09572720699 0.128930332 0.164086582 0.183617832 0.226586582
18	 0.01434699866 0.03440872705 0.04675440607 0.06990255421 0.09613712212 0.1254581098 0.1578655172 0.1763840357 0.2134210727
20	 0.01768033199 0.03768033199 0.04768033199 0.07018033199 0.09643033199 0.123930332 0.152680332 0.172680332 0.212680332
25	 0.02468033199 0.04468033199 0.05588033199 0.07348033199 0.09748033199 0.124680332 0.149480332 0.164680332 0.196680332
30	 0.03101366533 0.04823588755 0.05768033199 0.07768033199 0.09934699866 0.122680332 0.1437914431 0.1593469987 0.1860136653
40	 0.04018033199 0.05518033199 0.06455533199 0.08049283199 0.09924283199 0.118930332 0.138930332 0.150805332 0.174555332
50	 0.04528033199 0.05948033199 0.06788033199 0.08188033199 0.09868033199 0.117680332 0.134680332 0.145480332 0.165080332
60	 0.04976366533 0.06268033199 0.07031922088 0.0837914431 0.09934699866 0.1160136653 0.1319858875 0.141430332 0.160180332
70	 0.05349665852 0.06574155648 0.07308849526 0.08533339322 0.09992522995 0.1150272708 0.1294150259 0.1379864544 0.15492523
80	 0.05580533199 0.06814908199 0.07424283199 0.08643033199 0.09986783199 0.114320957 0.127367832 0.135805332 0.151430332
90	 0.05823588755 0.06947045545 0.0763840357 0.08718650483 0.1001494678 0.1134210727 0.1257667517 0.1334210727 0.1486062579
100	 0.06043033199 0.07128033199 0.07718033199 0.08788033199 0.09998033199 0.112680332 0.124480332 0.131780332 0.145930332
200	 0.07168033199 0.07963033199 0.08400533199 0.09163033199 0.100255332 0.109180332 0.117317832 0.122305332 0.131942832
500	 0.08190833199 0.08721433199 0.09007233199 0.09492033199 0.100400332 0.106018332 0.111126332 0.114256332 0.120156332
1000	 0.08728033199 0.09108133199 0.09313183199 0.09657683199 0.100478332 0.104427332 0.108022332 0.110174332 0.114339332
2000	 0.09108883199 0.09381483199 0.09527545699 0.09774433199 0.100499207 0.103291582 0.105817582 0.107342832 0.110243832
5000	 0.09455089199 0.09628897199 0.09721453199 0.09877749199 0.100519392 0.102269932 0.103871332 0.104831532 0.106655852
10000	 0.09628136199 0.09754993199 0.09820042699 0.09928802199 0.100525962 0.101759982 0.102882992 0.103559152 0.104829132
20000	 0.09754213199 0.09841336699 0.09887658824 0.09966410574 0.1005224732 0.101404417 0.102201732 0.1026687607 0.1035651382
50000	 0.09860945459 0.09919092979 0.09948541359 0.09997875279 0.1005328568 0.1010869896 0.101581092 0.101886702 0.1024142568
100000	 0.09919310519 0.09956978949 0.09978817379 0.1001496828 0.100534483 0.1009232489 0.1012673551 0.1014832128 0.101862777
200000	 0.09958086484 0.09985200834 0.1000026314 0.1002504723 0.1005353547 0.100808432 0.1010692976 0.1012146833 0.1014743444
500000	 0.09993166886 0.10009843 0.1002030774 0.1003622527 0.1005368462 0.1007037737 0.1008682379 0.100958246 0.1011354795
1000000	 0.1000814674 0.1002353593 0.1003087595 0.1004186184 0.1005401956 0.1006498936 0.1007494632 0.1008182277 0.1009408093


==> program/Distribution_errors/Distr_4_Hist01_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.222680332 0.472680332 0.472680332 0.472680332
3	 0.02731966801 0.02731966801 0.02731966801 0.1393469987 0.1393469987 0.3060136653 0.3060136653 0.472680332 0.472680332
4	 0.02731966801 0.02731966801 0.02731966801 0.09768033199 0.222680332 0.222680332 0.347680332 0.347680332 0.472680332
5	 0.02731966801 0.02731966801 0.07268033199 0.07268033199 0.172680332 0.272680332 0.272680332 0.372680332 0.472680332
6	 0.02731966801 0.05601366533 0.05601366533 0.1393469987 0.1393469987 0.222680332 0.3060136653 0.3060136653 0.3893469987
7	 0.02731966801 0.04410890342 0.04410890342 0.1155374748 0.1869660463 0.2583946177 0.2583946177 0.3298231891 0.4012517606
8	 0.02731966801 0.03518033199 0.03518033199 0.09768033199 0.160180332 0.222680332 0.285180332 0.285180332 0.347680332
9	 0.02731966801 0.02823588755 0.0837914431 0.1393469987 0.1949025542 0.2504581098 0.2504581098 0.3060136653 0.3615692209
10	 0.02268033199 0.07268033199 0.07268033199 0.122680332 0.172680332 0.222680332 0.272680332 0.322680332 0.372680332
12	 0.01434699866 0.05601366533 0.09768033199 0.1393469987 0.1810136653 0.222680332 0.2643469987 0.3060136653 0.347680332
14	 0.04410890342 0.07982318914 0.07982318914 0.1155374748 0.1869660463 0.222680332 0.2583946177 0.2941089034 0.3298231891
16	 0.03518033199 0.06643033199 0.09768033199 0.128930332 0.160180332 0.222680332 0.253930332 0.285180332 0.316430332
18	 0.05601366533 0.0837914431 0.1115692209 0.1393469987 0.1671247764 0.222680332 0.2504581098 0.2782358875 0.3060136653
20	 0.04768033199 0.07268033199 0.09768033199 0.122680332 0.172680332 0.197680332 0.247680332 0.272680332 0.297680332
25	 0.07268033199 0.09268033199 0.112680332 0.132680332 0.172680332 0.212680332 0.232680332 0.252680332 0.292680332
30	 0.07268033199 0.1060136653 0.122680332 0.1393469987 0.172680332 0.2060136653 0.222680332 0.2393469987 0.272680332
40	 0.08518033199 0.110180332 0.122680332 0.147680332 0.172680332 0.197680332 0.222680332 0.235180332 0.260180332
50	 0.09268033199 0.112680332 0.132680332 0.152680332 0.172680332 0.192680332 0.212680332 0.232680332 0.252680332
60	 0.09768033199 0.122680332 0.1310136653 0.147680332 0.172680332 0.197680332 0.2143469987 0.222680332 0.247680332
70	 0.1083946177 0.122680332 0.1369660463 0.1512517606 0.172680332 0.1941089034 0.2083946177 0.222680332 0.2441089034
80	 0.110180332 0.128930332 0.135180332 0.153930332 0.172680332 0.191430332 0.210180332 0.216430332 0.235180332
90	 0.1115692209 0.1282358875 0.1393469987 0.1560136653 0.172680332 0.1893469987 0.2060136653 0.2171247764 0.2337914431
100	 0.117680332 0.132680332 0.142680332 0.157680332 0.172680332 0.187680332 0.202680332 0.212680332 0.227680332
200	 0.132680332 0.145180332 0.150180332 0.160180332 0.172680332 0.185180332 0.195180332 0.200180332 0.212680332
500	 0.147680332 0.154680332 0.158680332 0.165680332 0.172680332 0.179680332 0.186680332 0.190680332 0.198680332
1000	 0.154680332 0.160180332 0.162680332 0.167680332 0.172680332 0.177680332 0.182680332 0.185680332 0.190680332
2000	 0.159930332 0.163680332 0.165680332 0.168930332 0.172680332 0.176430332 0.179680332 0.181680332 0.185430332
5000	 0.164580332 0.166980332 0.168280332 0.170280332 0.172680332 0.174980332 0.177080332 0.178380332 0.180780332
10000	 0.166980332 0.168680332 0.169530332 0.171030332 0.172680332 0.174330332 0.175780332 0.176730332 0.178380332
20000	 0.168655332 0.169830332 0.170455332 0.171480332 0.172655332 0.173830332 0.174880332 0.175530332 0.176705332
50000	 0.170120332 0.170850332 0.171250332 0.171940332 0.172670332 0.173420332 0.174070332 0.174450332 0.175180332
100000	 0.170845332 0.171380332 0.171685332 0.172155332 0.172670332 0.173180332 0.173655332 0.173925332 0.174445332
200000	 0.171352832 0.171752832 0.171972832 0.172307832 0.172672832 0.173030332 0.173367832 0.173572832 0.173955332
500000	 0.171865332 0.172100332 0.172210332 0.172436332 0.172674332 0.172909332 0.173100332 0.173212332 0.173451332
1000000	 0.172124832 0.172269332 0.172365332 0.172507832 0.172670332 0.172834332 0.172952332 0.173034332 0.173173832


==> program/Distribution_errors/Distr_4_Pairwise_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.472680332 0.472680332
3	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.3060136653 0.3060136653
4	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.222680332 0.222680332
5	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.172680332 0.172680332 0.172680332
6	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.1393469987 0.1393469987 0.3060136653
7	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.1155374748 0.1155374748 0.2583946177
8	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.09768033199 0.09768033199 0.222680332
9	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431 0.1949025542
10	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.07268033199 0.07268033199 0.172680332
12	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.05601366533 0.05601366533 0.05601366533 0.1393469987
14	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.04410890342 0.04410890342 0.1155374748 0.1155374748
16	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.03518033199 0.09768033199 0.09768033199
18	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02823588755 0.02823588755 0.0837914431 0.1393469987
20	 0.02268033199 0.02268033199 0.02268033199 0.02268033199 0.02731966801 0.02731966801 0.07268033199 0.07268033199 0.122680332
25	 0.01268033199 0.01268033199 0.01268033199 0.01268033199 0.02731966801 0.02731966801 0.05268033199 0.05268033199 0.09268033199
30	 0.006013665326 0.006013665326 0.006013665326 0.006013665326 0.02731966801 0.02731966801 0.03934699866 0.03934699866 0.07268033199
40	 0.002319668007 0.002319668007 0.002319668007 0.002319668007 0.02268033199 0.02731966801 0.02731966801 0.04768033199 0.07268033199
50	 0.007319668007 0.007319668007 0.007319668007 0.007319668007 0.01268033199 0.02731966801 0.03268033199 0.03268033199 0.07268033199
60	 0.006013665326 0.006013665326 0.006013665326 0.006013665326 0.01065300134 0.02731966801 0.02731966801 0.03934699866 0.05601366533
70	 0.001251760564 0.001251760564 0.001251760564 0.001251760564 0.01303395372 0.02731966801 0.02982318914 0.02982318914 0.05839461771
80	 0.002319668007 0.002319668007 0.002319668007 0.002319668007 0.01481966801 0.02268033199 0.02731966801 0.03518033199 0.04768033199
90	 0.005097445785 0.005097445785 0.005097445785 0.005097445785 0.0162085569 0.01712477644 0.02823588755 0.02823588755 0.05045810977
100	 0.002680331993 0.002680331993 0.002680331993 0.007319668007 0.01268033199 0.01731966801 0.02731966801 0.03268033199 0.04268033199
200	 0.002319668007 0.002319668007 0.002319668007 0.002680331993 0.007680331993 0.01268033199 0.01768033199 0.02268033199 0.02768033199
500	 0.0006803319927 0.0006803319927 0.0006803319927 0.002680331993 0.004680331993 0.008680331993 0.01131966801 0.01468033199 0.01868033199
1000	 0.0003196680073 0.0003196680073 0.0006803319927 0.001680331993 0.003319668007 0.005680331993 0.008319668007 0.01031966801 0.01331966801
2000	 0.0001803319927 0.0001803319927 0.0003196680073 0.001180331993 0.002319668007 0.004180331993 0.005819668007 0.007180331993 0.009319668007
5000	 8.033199273e-05 0.0001196680073 0.0002803319927 0.0007196680073 0.001519668007 0.002680331993 0.003719668007 0.004519668007 0.005919668007
10000	 1.966800727e-05 0.0001196680073 0.0002196680073 0.0005196680073 0.001119668007 0.001880331993 0.002680331993 0.003180331993 0.004180331993
20000	 1.966800727e-05 6.966800727e-05 0.0001303319927 0.0003696680073 0.0007803319927 0.001330331993 0.001880331993 0.002269668007 0.002969668007
50000	 3.319927329e-07 4.033199273e-05 8.033199273e-05 0.0002203319927 0.0004996680073 0.0008396680073 0.001200331993 0.001419668007 0.001879668007
100000	 9.668007267e-06 3.033199273e-05 6.033199273e-05 0.0001596680073 0.0003403319927 0.0005803319927 0.0008403319927 0.001010331993 0.001340331993
200000	 4.668007267e-06 2.466800727e-05 4.466800727e-05 0.0001146680073 0.0002403319927 0.0004146680073 0.0005896680073 0.0007003319927 0.0009146680073
500000	 2.331992733e-06 1.433199273e-05 2.766800727e-05 7.566800727e-05 0.0001563319927 0.0002576680073 0.0003736680073 0.0004536680073 0.0005863319927
1000000	 3.668007267e-06 1.066800727e-05 2.133199273e-05 5.133199273e-05 0.0001136680073 0.0001883319927 0.0002686680073 0.0003146680073 0.0004303319927


==> program/Distribution_errors/Distr_4_Reduced_data.txt <==
2	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.472680332
3	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.222680332 0.222680332
4	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.222680332 0.222680332
5	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431 0.0837914431 0.1949025542
6	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431 0.1949025542
7	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431
8	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431 0.1949025542
9	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.0837914431 0.0837914431 0.0837914431
10	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.03518033199 0.09768033199
12	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.03518033199 0.03518033199 0.09768033199
14	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.03518033199 0.03518033199 0.09768033199
16	 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.03518033199 0.03518033199 0.03518033199 0.09768033199
18	 0.01268033199 0.01268033199 0.01268033199 0.01268033199 0.01268033199 0.02731966801 0.05268033199 0.05268033199 0.09268033199
20	 0.01268033199 0.01268033199 0.01268033199 0.01268033199 0.02731966801 0.02731966801 0.02731966801 0.05268033199 0.05268033199
25	 0.01268033199 0.01268033199 0.01268033199 0.01268033199 0.02731966801 0.02731966801 0.02731966801 0.05268033199 0.05268033199
30	 0.0004581097705 0.0004581097705 0.0004581097705 0.0004581097705 0.0004581097705 0.02731966801 0.02823588755 0.02823588755 0.05601366533
40	 0.006911504742 0.006911504742 0.006911504742 0.006911504742 0.006911504742 0.01349665852 0.02731966801 0.03390482179 0.05431298505
50	 0.003930331993 0.003930331993 0.003930331993 0.003930331993 0.01169466801 0.01169466801 0.02731966801 0.02731966801 0.03518033199
60	 0.003930331993 0.003930331993 0.003930331993 0.003930331993 0.01169466801 0.01169466801 0.01955533199 0.02731966801 0.03518033199
70	 0.002628309983 0.002628309983 0.002628309983 0.002628309983 0.00971736903 0.01497398899 0.02206304804 0.02206304804 0.03440872705
80	 0.002628309983 0.002628309983 0.002628309983 0.002628309983 0.00971736903 0.01497398899 0.01497398899 0.02206304804 0.02731966801
90	 0.002680331993 0.002680331993 0.002680331993 0.002680331993 0.007319668007 0.01268033199 0.01731966801 0.02268033199 0.02731966801
100	 0.002680331993 0.002680331993 0.002680331993 0.002680331993 0.007319668007 0.01268033199 0.01731966801 0.01731966801 0.02268033199
200	 0.0006530013406 0.0006530013406 0.0006530013406 0.0006530013406 0.005097445785 0.008235887548 0.009541890229 0.01268033199 0.01712477644
500	 0.0008546396519 0.0008546396519 0.0008546396519 0.001035719516 0.00274499882 0.004635357988 0.006706797021 0.008416076325 0.01048751536
1000	 2.408199273e-05 2.408199273e-05 2.408199273e-05 0.0009524805073 0.001929043007 0.002953769493 0.004858730507 0.005835293007 0.006860019493
2000	 0.0001591741801 0.0001591741801 0.0001591741801 0.0006530013406 0.001322307301 0.002309961622 0.003122137143 0.003791443104 0.005097445785
5000	 5.585272275e-05 5.585272275e-05 0.0001425206159 0.0003408939545 0.0008493460772 0.001444466093 0.002039586109 0.002436332786 0.003118120695
10000	 1.966800727e-05 8.033199273e-05 0.0001196680073 0.0002803319927 0.0005803319927 0.0009803319927 0.001419668007 0.001680331993 0.002219668007
20000	 6.259388091e-06 4.333394656e-05 9.292728122e-05 0.0001921139505 0.0004030060653 0.0007005660733 0.0009981260812 0.001183980644 0.001580727321
50000	 4.152145794e-06 2.408199273e-05 4.401183967e-05 0.0001237312274 0.0002549358644 0.0004426087784 0.0006219774009 0.0007531820379 0.0009807146458
100000	 3.245314236e-06 1.665736168e-05 3.309932811e-05 8.631672738e-05 0.0001823693975 0.0003117367909 0.0004411041844 0.0005241755975 0.0006833970048
200000	 8.303159406e-07 1.079523941e-05 2.408199273e-05 6.061985676e-05 0.0001287136892 0.0002150761705 0.0003097429435 0.0003678718524 0.0004874509341
500000	 1.264674912e-06 6.715152085e-06 1.323441541e-05 3.517893965e-05 7.707303139e-05 0.0001383822975 0.0001947754796 0.0002361351783 0.000309948578
1000000	 1.331992733e-06 5.668007267e-06 9.668007267e-06 2.566800727e-05 5.466800727e-05 9.566800727e-05 0.0001336680073 0.0001653319927 0.0002093319927


==> program/Distribution_errors/Distr_4_Uniform1_data.txt <==
2	 0.006843992818 0.02536238903 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.124108248
3	 0.003135642825 0.01439737242 0.02353398407 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.04424423309
4	 0.002021047432 0.009688603816 0.01735318926 0.02729718126 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801
5	 0.00149126207 0.007268614766 0.01350999331 0.0249988896 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801
6	 0.001179750244 0.005809852525 0.01101657665 0.02199924564 0.02731966801 0.02731966801 0.02731966801 0.02731966801 0.02731966801
7	 0.0009770685109 0.004836319045 0.009285961861 0.0193946863 0.02727294151 0.02731966801 0.02731966801 0.02731966801 0.02731966801
8	 0.0008331698135 0.004141463797 0.008019302105 0.01725757418 0.02638561873 0.02731966801 0.02731966801 0.02731966801 0.02731966801
9	 0.000726703226 0.003623772046 0.007058935679 0.01550888955 0.02500914582 0.02731966801 0.02731966801 0.02731966801 0.02731966801
10	 0.0006446831405 0.003218598985 0.006300622195 0.01406735984 0.02353500393 0.02731966801 0.02731966801 0.02731966801 0.02731966801
12	 0.000525047 0.002630112353 0.005183836663 0.0118371815 0.02078066576 0.02706095378 0.02731966801 0.02731966801 0.02731966801
14	 0.0004434531938 0.002224265521 0.004402613578 0.01020503099 0.01846054013 0.02573466301 0.02731966801 0.02731966801 0.02731966801
16	 0.0003832772146 0.001925785361 0.00382683785 0.008965194468 0.01655045705 0.02406866666 0.02731966801 0.02731966801 0.02731966801
18	 0.0003383398667 0.001699522023 0.003385140645 0.007993443067 0.01497017452 0.02240954521 0.02694646702 0.02731966801 0.02731966801
20	 0.0003026325672 0.001520787751 0.003033411549 0.007206062159 0.01365432126 0.0208690124 0.02608440475 0.02731683361 0.02731966801
25	 0.0002389805569 0.001202176938 0.002408636053 0.005786267438 0.01116971839 0.0176556464 0.0233572927 0.02596430287 0.02731966801
30	 0.0001975032755 0.0009933962876 0.001995624521 0.004831727749 0.009436050689 0.01521446106 0.02076159137 0.02376964494 0.02721234049
40	 0.000146649998 0.000738974253 0.001487463046 0.003631513184 0.007193044289 0.01185975505 0.01672994868 0.01972404884 0.02472050878
50	 0.0001163283583 0.0005876416821 0.001185263243 0.002909133747 0.005808297634 0.009690235863 0.01391100877 0.01664322765 0.02171290818
60	 9.703893527e-05 0.0004885045067 0.0009861493513 0.002427170228 0.004869504288 0.008188773312 0.01187801659 0.01433302534 0.01915582374
70	 8.229954418e-05 0.0004177519369 0.0008434847319 0.002080817366 0.004189647018 0.007084647277 0.01034951877 0.01256282255 0.01704298606
80	 7.214772405e-05 0.0003647645765 0.0007369079542 0.001822063792 0.003677357404 0.006244739383 0.00916903261 0.0111744528 0.01532232342
90	 6.416854703e-05 0.000324334438 0.0006546231852 0.001620304409 0.003276045538 0.005579958221 0.008224420436 0.01005497425 0.01388828197
100	 5.737004637e-05 0.0002909115803 0.0005884846488 0.001456939558 0.002952918527 0.005042165547 0.007455474125 0.009134734005 0.01269698079
200	 2.850659833e-05 0.0001442095906 0.0002928757576 0.0007293830331 0.001489258327 0.002566511342 0.003845715382 0.004757693939 0.006770608619
500	 1.138251459e-05 5.770671086e-05 0.0001168219485 0.0002914079485 0.0005979146694 0.001037578181 0.001567573061 0.00194865134 0.002812175096
1000	 5.686741283e-06 2.887853534e-05 5.824765426e-05 0.0001457275241 0.0002992897983 0.0005204199276 0.0007876698163 0.0009829160846 0.0014237229
2000	 2.923477927e-06 1.448913263e-05 2.917155796e-05 7.297070958e-05 0.0001496816019 0.0002603829105 0.0003946648823 0.0004925753762 0.0007178218524
5000	 1.161315437e-06 5.764490864e-06 1.165346885e-05 2.914384861e-05 6.011660382e-05 0.0001047475975 0.0001581771137 0.0001971712779 0.0002850557095
10000	 5.706768617e-07 2.897430231e-06 5.833918277e-06 1.45534335e-05 2.991493717e-05 5.213755923e-05 7.934365466e-05 9.857975813e-05 0.0001432679244
20000	 2.77411024e-07 1.443402024e-06 2.958744709e-06 7.227409917e-06 1.496448512e-05 2.6081201e-05 3.942792899e-05 4.91355954e-05 7.18673228e-05
50000	 1.110011503e-07 5.677672235e-07 1.147822706e-06 2.892451153e-06 5.973746698e-06 1.051347002e-05 1.589062023e-05 2.004248276e-05 2.837797616e-05
100000	 5.279888571e-08 2.789170283e-07 5.50136435e-07 1.423014082e-06 2.972297728e-06 5.220159677e-06 7.968585357e-06 9.90100541e-06 1.459075684e-05
200000	 2.957174083e-08 1.486059465e-07 2.936777651e-07 7.108482778e-07 1.498971799e-06 2.582460718e-06 3.964681322e-06 4.971397254e-06 7.28224903e-06
500000	 1.177118547e-08 5.989068663e-08 1.229791011e-07 2.937852667e-07 6.059424488e-07 1.057417331e-06 1.60886189e-06 2.016190067e-06 2.87239268e-06
1000000	 5.195796793e-09 2.75755464e-08 5.895932043e-08 1.502033377e-07 2.981025847e-07 5.313021182e-07 8.060429721e-07 1.016289764e-06 1.510635679e-06


==> program/Distribution_errors/Distr_4_Uniform2_data.txt <==
2	 0.002024965819 0.009997533964 0.01914851264 0.02731966801 0.02731966801 0.09104647667 0.1886737954 0.2368380171 0.328086436
3	 0.00118686406 0.005916359823 0.0117040669 0.02599181446 0.02731966801 0.06703299329 0.1364325174 0.1796879356 0.2607763991
4	 0.0008936103363 0.004464201598 0.0088876387 0.02126263271 0.02731966801 0.05415022401 0.1117745523 0.1481743752 0.2186015211
5	 0.0007536565532 0.003764876423 0.007510671721 0.01833725139 0.02731966801 0.04694681686 0.09625945765 0.1276167294 0.1897043516
6	 0.0006707881342 0.00335311195 0.00669303146 0.01646914709 0.02731966801 0.04192372653 0.08548236548 0.1132938774 0.1686282756
7	 0.0006107073843 0.00305419776 0.006102142755 0.01509583449 0.02715526872 0.03814347335 0.07751753374 0.1026481723 0.1526869647
8	 0.0005653306157 0.002824223503 0.005644532827 0.01401505107 0.02627408197 0.03517875748 0.07131164664 0.09439023062 0.1401674671
9	 0.0005285338024 0.002639771638 0.005277612961 0.01313941554 0.02523296073 0.03278381263 0.06630989912 0.08770982512 0.1301651141
10	 0.0004981371169 0.002488728301 0.004973541479 0.01241337513 0.02421731854 0.03079280972 0.06219070829 0.08221269505 0.1218634797
12	 0.0004501126421 0.002249347627 0.004500872166 0.0112615868 0.02241512469 0.0276631196 0.05570766499 0.07359080222 0.1089632911
14	 0.0004138247655 0.002069470127 0.00414155635 0.01038777636 0.02091632134 0.02731966801 0.05079703684 0.0670802985 0.09921354835
16	 0.0003855705617 0.00192756033 0.003858410292 0.009689200357 0.01966562295 0.02731966801 0.04694279609 0.06193833993 0.09154103229
18	 0.0003613255498 0.001810206243 0.003623810596 0.009108569183 0.01860154308 0.02731966801 0.04380928478 0.05777880461 0.08534359726
20	 0.0003422051658 0.001713083864 0.003426836082 0.008628222962 0.01769336745 0.02707516382 0.04121543804 0.05432759106 0.08014634249
25	 0.0003046225188 0.001524881876 0.003050045313 0.007690406485 0.01589269166 0.0253298316 0.03621482443 0.04769850976 0.07028121131
30	 0.0002774631547 0.001386777403 0.002777316645 0.007011009371 0.01454763586 0.02359414752 0.03263013966 0.04292532787 0.06321471065
40	 0.0002387797783 0.001196134567 0.002397008156 0.006056896323 0.01263600993 0.02084208984 0.02773492966 0.03642483901 0.05352056953
50	 0.0002123932606 0.001065113871 0.002135435395 0.005408250869 0.01131897679 0.01882797348 0.02609311649 0.03213159901 0.04708245057
60	 0.0001945215465 0.0009745804359 0.001949689548 0.004933597134 0.01034402002 0.0172952013 0.02419154819 0.02900099576 0.0424951869
70	 0.000179976425 0.0008997929759 0.001803399494 0.004563486553 0.009587155896 0.01607602455 0.02260308565 0.0269300627 0.03896549491
80	 0.0001670792907 0.0008397498568 0.001684752679 0.004265970277 0.008962960486 0.01508098036 0.02126095038 0.02536360113 0.03616112197
90	 0.0001587094525 0.0007923173546 0.001587273669 0.004018627892 0.008456365752 0.01424934865 0.02013991606 0.02403354619 0.03383806601
100	 0.0001508255668 0.0007522494816 0.001504646112 0.00381558076 0.008027989147 0.01353611174 0.01916750785 0.02286438691 0.03191756853
200	 0.0001060605921 0.0005304584003 0.001063234467 0.002696435621 0.005685666426 0.009643823685 0.01372801058 0.01636316522 0.02197624413
500	 6.727493776e-05 0.0003348770291 0.000670473973 0.001697991362 0.003593741997 0.006124246812 0.00874754937 0.01042317637 0.01376800284
1000	 4.756238447e-05 0.0002357311144 0.0004740338256 0.001203967176 0.002541341582 0.004335521798 0.006194177582 0.00738027663 0.009738004147
2000	 3.391784103e-05 0.0001689761051 0.0003363515973 0.0008514777251 0.001797114194 0.003067903253 0.004384691095 0.005228431472 0.006892478143
5000	 2.095810897e-05 0.0001061158198 0.0002125902422 0.000536818382 0.001133368342 0.001934579773 0.002776919553 0.003315906729 0.004374422034
10000	 1.537933739e-05 7.471045912e-05 0.0001491020934 0.0003803826003 0.0008022631033 0.001368997865 0.001956632094 0.002330333534 0.003077140718
20000	 1.011151192e-05 5.252998887e-05 0.000104941516 0.0002676929064 0.0005669546439 0.0009689992491 0.001391064049 0.001648829915 0.002169621991
50000	 6.909544678e-06 3.397085708e-05 6.590241891e-05 0.000168783342 0.0003594553737 0.0006103041407 0.000878362992 0.001047510859 0.001385891812
100000	 4.2256492e-06 2.403560632e-05 4.824768389e-05 0.0001223675404 0.0002525467381 0.0004331640294 0.0006188545994 0.0007331372938 0.0009497956762
200000	 3.510956523e-06 1.69298012e-05 3.30271297e-05 8.655420187e-05 0.000181294278 0.000309519061 0.0004382732353 0.0005204920589 0.0006798964654
500000	 1.605459116e-06 1.119206961e-05 2.223931845e-05 5.260841874e-05 0.0001122088449 0.0001908158104 0.0002709248394 0.0003260998619 0.0004521883414
1000000	 1.543928683e-06 6.939752834e-06 1.628834762e-05 3.651998427e-05 7.623991692e-05 0.0001327535509 0.0001906185873 0.0002259509397 0.0002865486704


==> results/diversity/udtlz2/hist.tsv <==
iteration	diversity
1	0.033008
2	0.052808
3	0.081709
4	0.108344
5	0.126145
6	0.140383
7	0.184026
8	0.229863
9	0.256089
10	0.29769
11	0.334296
12	0.351348
13	0.382678
14	0.410613
15	0.421958
16	0.474954
17	0.487732
18	0.510146
19	0.524307
20	0.553894
21	0.570769
22	0.60714
23	0.627781
24	0.637823
25	0.666434
26	0.677835
27	0.69003
28	0.701058
29	0.72637
30	0.727839
31	0.730146
32	0.734835
33	0.735866
34	0.745682
35	0.751702
36	0.756826
37	0.770409
38	0.771378
39	0.774593
40	0.764131
41	0.775711
42	0.770129
43	0.77629
44	0.778245
45	0.778683
46	0.782889
47	0.788195
48	0.792618
49	0.796188
50	0.790194
51	0.797634
52	0.803062
53	0.801977
54	0.796007
55	0.801026
56	0.803903
57	0.809938
58	0.803414
59	0.804719
60	0.805551
61	0.809342
62	0.805592
63	0.804916
64	0.809604
65	0.805086
66	0.817948
67	0.808493
68	0.811834
69	0.813029
70	0.818761
71	0.814424
72	0.811944
73	0.810194
74	0.809279
75	0.809077
76	0.810529
77	0.811023
78	0.816165
79	0.819539
80	0.814001
81	0.818353
82	0.821742
83	0.819459
84	0.813682
85	0.812877
86	0.822839
87	0.814141
88	0.817319
89	0.812686
90	0.818424
91	0.819456
92	0.821485
93	0.819515
94	0.816507
95	0.819452
96	0.819997
97	0.81525
98	0.823238
99	0.823861
100	0.825319
101	0.823468
102	0.824353
103	0.828639
104	0.829318
105	0.822064
106	0.822422
107	0.822478
108	0.827262
109	0.834264
110	0.832109
111	0.83235
112	0.831271
113	0.827083
114	0.829232
115	0.828094
116	0.826147
117	0.821548
118	0.822224
119	0.828487
120	0.831688
121	0.830749
122	0.830007
123	0.831045
124	0.82536
125	0.822836
126	0.825638
127	0.830752
128	0.823008
129	0.81883
130	0.822916
131	0.828406
132	0.830725
133	0.830025
134	0.824931
135	0.819956
136	0.830535
137	0.827044
138	0.83004
139	0.826013
140	0.822433
141	0.823777
142	0.826413
143	0.823483
144	0.82063
145	0.827975
146	0.824347
147	0.824913
148	0.819429
149	0.82105
150	0.823202
151	0.820043
152	0.820725
153	0.823465
154	0.822553
155	0.833399
156	0.83038
157	0.829071
158	0.825163
159	0.829178
160	0.821274
161	0.826078
162	0.836669
163	0.833554
164	0.833381
165	0.829229
166	0.826073
167	0.822597
168	0.82719
169	0.831974
170	0.831843
171	0.836299
172	0.832317
173	0.824901
174	0.829408
175	0.826884
176	0.828666
177	0.82998
178	0.831739
179	0.83373
180	0.827247
181	0.826678
182	0.822901
183	0.823271
184	0.825012
185	0.827873
186	0.830991
187	0.831095
188	0.833047
189	0.832854
190	0.835345
191	0.835894
192	0.827047
193	0.834532
194	0.829563
195	0.826332
196	0.834618
197	0.828353
198	0.828752
199	0.834115
200	0.837065
201	0.831763
202	0.82984
203	0.829465
204	0.835539
205	0.823453
206	0.82449
207	0.829578
208	0.822735
209	0.837021
210	0.826991
211	0.830043
212	0.829923
213	0.828216
214	0.833903
215	0.827691
216	0.833599
217	0.835363
218	0.829501
219	0.828466
220	0.834022
221	0.836282
222	0.828213
223	0.827518
224	0.828868
225	0.819769
226	0.817247
227	0.834383
228	0.834418
229	0.830839
230	0.839057
231	0.839936
232	0.832269
233	0.833965
234	0.841155
235	0.83322
236	0.829551
237	0.830645
238	0.825691
239	0.827634
240	0.82508
241	0.832231
242	0.828827
243	0.827351
244	0.833495
245	0.832994
246	0.836454
247	0.835584
248	0.833504
249	0.829217
250	0.830088
251	0.83035
252	0.824103
253	0.828457
254	0.824194
255	0.825149
256	0.823738
257	0.826144
258	0.823885
259	0.821346
260	0.831238
261	0.826603
262	0.820251
263	0.826626
264	0.822267
265	0.816666
266	0.822469
267	0.82429
268	0.831241
269	0.82652
270	0.822418
271	0.822696
272	0.8213
273	0.821724
274	0.820701
275	0.814025
276	0.818645
277	0.822213
278	0.826013
279	0.824779
280	0.81748
281	0.825906
282	0.823635
283	0.831733
284	0.832147
285	0.831247
286	0.825891
287	0.820558
288	0.828276
289	0.82745
290	0.824427
291	0.822919
292	0.824108
293	0.819843
294	0.818526
295	0.830225
296	0.825694
297	0.824287
298	0.827873
299	0.827622
300	0.828004
301	0.832067
302	0.82953
303	0.835802
304	0.828827
305	0.833125
306	0.828442
307	0.837319
308	0.833265
309	0.826621
310	0.822639
311	0.824943
312	0.819449
313	0.818535
314	0.8213
315	0.819325
316	0.81891
317	0.822922
318	0.826764
319	0.825134
320	0.8328
321	0.825536
322	0.829977
323	0.82232
324	0.828558
325	0.829953
326	0.830705
327	0.8326
328	0.834821
329	0.832403
330	0.831253
331	0.830326
332	0.825062
333	0.825432
334	0.825187
335	0.83023
336	0.826442
337	0.827098
338	0.826645
339	0.823873
340	0.821983
341	0.82466
342	0.82688
343	0.826565
344	0.825929
345	0.82114
346	0.826019
347	0.824796
348	0.82268
349	0.825831
350	0.831226
351	0.822856
352	0.825873
353	0.830105
354	0.826344
355	0.828919
356	0.836076
357	0.82339
358	0.827143
359	0.825542
360	0.833635
361	0.824922
362	0.825455
363	0.835804
364	0.831077
365	0.831721
366	0.834919
367	0.82685
368	0.829935
369	0.826284
370	0.829828
371	0.829623
372	0.832225
373	0.822168
374	0.824338
375	0.817467
376	0.822618
377	0.828386
378	0.827828
379	0.836397
380	0.840705
381	0.839069
382	0.832007
383	0.822591
384	0.819134
385	0.833128
386	0.828922
387	0.824678
388	0.83103
389	0.824317
390	0.830234
391	0.824877
392	0.823825
393	0.83122
394	0.829814
395	0.829202
396	0.832156
397	0.828264
398	0.832028
399	0.829155
400	0.820705


==> results/diversity/udtlz2/naive.tsv <==
iteration	diversity
1	0.033008
2	0.052808
3	0.081709
4	0.108344
5	0.126145
6	0.149245
7	0.176134
8	0.212438
9	0.227758
10	0.274841
11	0.290918
12	0.337727
13	0.356872
14	0.378565
15	0.411814
16	0.442104
17	0.466435
18	0.489004
19	0.519246
20	0.526203
21	0.546176
22	0.573688
23	0.599203
24	0.622621
25	0.633313
26	0.64019
27	0.649403
28	0.661254
29	0.682223
30	0.691326
31	0.701803
32	0.704158
33	0.709413
34	0.711013
35	0.709827
36	0.714182
37	0.713103
38	0.716611
39	0.72772
40	0.730975
41	0.742218
42	0.749187
43	0.758757
44	0.764644
45	0.764561
46	0.764659
47	0.767765
48	0.768555
49	0.773029
50	0.776477
51	0.778056
52	0.778993
53	0.779848
54	0.772423
55	0.776433
56	0.775208
57	0.779741
58	0.778278
59	0.77936
60	0.777202
61	0.787673
62	0.787217
63	0.785014
64	0.790391
65	0.7898
66	0.792466
67	0.793187
68	0.796647
69	0.793017
70	0.789962
71	0.797521
72	0.794287
73	0.792597
74	0.791053
75	0.792031
76	0.798698
77	0.793935
78	0.79575
79	0.789831
80	0.793157
81	0.794057
82	0.797646
83	0.792963
84	0.797223
85	0.795479
86	0.795801
87	0.790227
88	0.796426
89	0.800654
90	0.793238
91	0.788567
92	0.789312
93	0.790779
94	0.786984
95	0.785457
96	0.787365
97	0.796853
98	0.795718
99	0.793104
100	0.790773
101	0.789232
102	0.790036
103	0.789423
104	0.787953
105	0.782791
106	0.800805
107	0.793637
108	0.790302
109	0.796782
110	0.792257
111	0.802201
112	0.809053
113	0.807986
114	0.807697
115	0.79722
116	0.791363
117	0.786961
118	0.7826
119	0.789855
120	0.789387
121	0.79144
122	0.796839
123	0.786569
124	0.791122
125	0.795417
126	0.79257
127	0.791578
128	0.782347
129	0.787035
130	0.779056
131	0.780036
132	0.784802
133	0.784633
134	0.78851
135	0.785786
136	0.787679
137	0.779372
138	0.785073
139	0.784651
140	0.787452
141	0.796779
142	0.800549
143	0.80159
144	0.801089
145	0.794519
146	0.790174
147	0.794087
148	0.797101
149	0.795095
150	0.794191
151	0.796627
152	0.792239
153	0.793458
154	0.790322
155	0.796672
156	0.790266
157	0.790421
158	0.79353
159	0.791637
160	0.792549
161	0.791393
162	0.782981
163	0.785968
164	0.790433
165	0.789598
166	0.79116
167	0.793381
168	0.786016
169	0.79341
170	0.797867
171	0.794987
172	0.796469
173	0.796815
174	0.797423
175	0.79848
176	0.794364
177	0.789914
178	0.790704
179	0.799581
180	0.796043
181	0.798596
182	0.798242
183	0.796516
184	0.807488
185	0.805941
186	0.807682
187	0.805333
188	0.799646
189	0.801709
190	0.805541
191	0.807798
192	0.80398
193	0.807855
194	0.8077
195	0.808487
196	0.79959
197	0.805885
198	0.804212
199	0.800797
200	0.796004
201	0.794743
202	0.792469
203	0.795974
204	0.79054
205	0.790475
206	0.795449
207	0.793661
208	0.795116
209	0.790433
210	0.78868
211	0.794302
212	0.803134
213	0.801684
214	0.80297
215	0.80384
216	0.804177
217	0.80981
218	0.804623
219	0.805718
220	0.806436
221	0.810472
222	0.810973
223	0.80815
224	0.806955
225	0.808266
226	0.81469
227	0.802448
228	0.797315
229	0.799926
230	0.796218
231	0.799542
232	0.799601
233	0.790209
234	0.784307
235	0.794028
236	0.798055
237	0.79502
238	0.792815
239	0.796931
240	0.791399
241	0.792087
242	0.791139
243	0.792203
244	0.792254
245	0.795947
246	0.789935
247	0.799145
248	0.800397
249	0.80142
250	0.794874
251	0.787724
252	0.786355
253	0.786841
254	0.788663
255	0.784606
256	0.784671
257	0.791225
258	0.78781
259	0.789726
260	0.792829
261	0.791062
262	0.795202
263	0.793953
264	0.795657
265	0.799384
266	0.791354
267	0.794827
268	0.802922
269	0.799897
270	0.799473
271	0.80114
272	0.80133
273	0.798606
274	0.804102
275	0.803241
276	0.803673
277	0.804233
278	0.805119
279	0.811184
280	0.808636
281	0.807047
282	0.814788
283	0.80837
284	0.812839
285	0.808835
286	0.802805
287	0.80733
288	0.805697
289	0.806406
290	0.813125
291	0.813405
292	0.810427
293	0.813095
294	0.811864
295	0.808197
296	0.810782
297	0.807184
298	0.809524
299	0.808564
300	0.804609
301	0.806964
302	0.808973
303	0.810782
304	0.805098
305	0.80643
306	0.803015
307	0.806388
308	0.809667
309	0.805327
310	0.803595
311	0.802522
312	0.806219
313	0.809789
314	0.803944
315	0.806352
316	0.810177
317	0.79832
318	0.803676
319	0.798564
320	0.799843
321	0.80299
322	0.812329
323	0.807152
324	0.806722
325	0.808886
326	0.798922
327	0.798952
328	0.80316
329	0.798656
330	0.80367
331	0.805798
332	0.805372
333	0.803843
334	0.80192
335	0.805816
336	0.806597
337	0.80522
338	0.803733
339	0.81088
340	0.81401
341	0.810424
342	0.81215
343	0.809738
344	0.806344
345	0.8126
346	0.804719
347	0.801897
348	0.808731
349	0.812913
350	0.802984
351	0.802463
352	0.793589
353	0.794963
354	0.803831
355	0.799917
356	0.807208
357	0.800099
358	0.807366
359	0.809899
360	0.802347
361	0.802049
362	0.800114
363	0.802147
364	0.799229
365	0.802456
366	0.802809
367	0.803312
368	0.799882
369	0.801876
370	0.79448
371	0.795854
372	0.795095
373	0.793816
374	0.791208
375	0.793625
376	0.79429
377	0.789655
378	0.785685
379	0.784907
380	0.789232
381	0.789404
382	0.789089
383	0.786886
384	0.781643
385	0.780418
386	0.782197
387	0.784057
388	0.788299
389	0.79536
390	0.79759
391	0.801456
392	0.813733
393	0.809428
394	0.800427
395	0.811351
396	0.808141
397	0.808507
398	0.806451
399	0.801008
400	0.794341


==> results/diversity/udtlz2/reduced.tsv <==
iteration	diversity
1	0.033008
2	0.052808
3	0.081709
4	0.108344
5	0.126258
6	0.136616
7	0.161039
8	0.173833
9	0.212188
10	0.271983
11	0.310424
12	0.341629
13	0.37252
14	0.393143
15	0.420133
16	0.455836
17	0.487595
18	0.513056
19	0.533187
20	0.550943
21	0.574001
22	0.599709
23	0.616288
24	0.647981
25	0.677278
26	0.695985
27	0.711389
28	0.708751
29	0.71467
30	0.73042
31	0.73237
32	0.734876
33	0.748701
34	0.756096
35	0.753324
36	0.756409
37	0.753902
38	0.75961
39	0.758042
40	0.760701
41	0.768176
42	0.777843
43	0.784021
44	0.786913
45	0.788141
46	0.790856
47	0.793217
48	0.789953
49	0.798529
50	0.797262
51	0.806383
52	0.798311
53	0.799104
54	0.803727
55	0.802779
56	0.815581
57	0.801393
58	0.798764
59	0.796108
60	0.806746
61	0.80964
62	0.811822
63	0.816299
64	0.814129
65	0.814782
66	0.812198
67	0.808507
68	0.818463
69	0.815658
70	0.813312
71	0.823623
72	0.817724
73	0.819351
74	0.815366
75	0.813968
76	0.81556
77	0.816997
78	0.824445
79	0.82187
80	0.823748
81	0.820284
82	0.822767
83	0.828749
84	0.832693
85	0.819569
86	0.830582
87	0.82089
88	0.82427
89	0.831768
90	0.826642
91	0.82717
92	0.823158
93	0.824243
94	0.826335
95	0.828022
96	0.829071
97	0.819584
98	0.828007
99	0.836126
100	0.830144
101	0.829578
102	0.821363
103	0.828457
104	0.831685
105	0.825995
106	0.818961
107	0.822216
108	0.82085
109	0.823512
110	0.820499
111	0.823023
112	0.826859
113	0.815854
114	0.826511
115	0.825411
116	0.818362
117	0.818985
118	0.828573
119	0.824353
120	0.828103
121	0.831962
122	0.828845
123	0.827593
124	0.832591
125	0.831396
126	0.825858
127	0.826904
128	0.822791
129	0.816871
130	0.829983
131	0.822189
132	0.827107
133	0.822865
134	0.827533
135	0.826451
136	0.828451
137	0.825161
138	0.82164
139	0.817649
140	0.823542
141	0.817533
142	0.821104
143	0.818198
144	0.816108
145	0.818812
146	0.822517
147	0.825464
148	0.824782
149	0.829003
150	0.823265
151	0.829292
152	0.826192
153	0.825757
154	0.824859
155	0.822597
156	0.82942
157	0.822967
158	0.834228
159	0.83562
160	0.836684
161	0.836529
162	0.828851
163	0.82857
164	0.831042
165	0.82587
166	0.826013
167	0.827608
168	0.826248
169	0.826195
170	0.833369
171	0.831682
172	0.824126
173	0.821751
174	0.83542
175	0.828955
176	0.821768
177	0.827309
178	0.820997
179	0.827044
180	0.824377
181	0.827044
182	0.829763
183	0.818007
184	0.826007
185	0.820567
186	0.819736
187	0.828302
188	0.82497
189	0.822812
190	0.827241
191	0.829348
192	0.817134
193	0.82705
194	0.826004
195	0.823146
196	0.821321
197	0.81595
198	0.823572
199	0.823175
200	0.824687
201	0.818505
202	0.821256
203	0.826511
204	0.827593
205	0.82778
206	0.831444
207	0.821432
208	0.831673
209	0.830004
210	0.815136
211	0.82438
212	0.82708
213	0.822949
214	0.83094
215	0.836162
216	0.828523
217	0.834988
218	0.830907
219	0.826851
220	0.830744
221	0.827089
222	0.821628
223	0.82528
224	0.824067
225	0.835986
226	0.835166
227	0.829763
228	0.828907
229	0.831652
230	0.834004
231	0.828517
232	0.822514
233	0.820737
234	0.823143
235	0.829792
236	0.819751
237	0.817483
238	0.813592
239	0.818138
240	0.822401
241	0.825109
242	0.82455
243	0.825
244	0.82942
245	0.825465
246	0.826749
247	0.831435
248	0.828403
249	0.834225
250	0.823801
251	0.829924
252	0.83015
253	0.831727
254	0.826869
255	0.82009
256	0.826431
257	0.82638
258	0.831488
259	0.823396
260	0.835628
261	0.826272
262	0.826913
263	0.819911
264	0.819468
265	0.830389
266	0.826087
267	0.825003
268	0.831498
269	0.82508
270	0.827193
271	0.827754
272	0.824433
273	0.824162
274	0.825956
275	0.819843
276	0.823098
277	0.829355
278	0.833289
279	0.828276
280	0.822708
281	0.824803
282	0.816233
283	0.81206
284	0.816985
285	0.818475
286	0.824606
287	0.815375
288	0.821131
289	0.823369
290	0.818678
291	0.822395
292	0.819405
293	0.819438
294	0.823888
295	0.818952
296	0.819107
297	0.822347
298	0.826943
299	0.823
300	0.831888
301	0.830451
302	0.826946
303	0.834678
304	0.832052
305	0.827796
306	0.821598
307	0.829658
308	0.831274
309	0.833304
310	0.836022
311	0.838118
312	0.838183
313	0.83537
314	0.836764
315	0.825762
316	0.824653
317	0.819467
318	0.823807
319	0.8255
320	0.823402
321	0.829226
322	0.823387
323	0.825319
324	0.82517
325	0.821715
326	0.824019
327	0.829423
328	0.825515
329	0.820266
330	0.821548
331	0.827763
332	0.825006
333	0.826233
334	0.826955
335	0.822576
336	0.824105
337	0.829807
338	0.8306
339	0.826573
340	0.823491
341	0.82798
342	0.824529
343	0.827727
344	0.818397
345	0.829286
346	0.819304
347	0.82415
348	0.828466
349	0.823947
350	0.822818
351	0.825638
352	0.827974
353	0.827873
354	0.82573
355	0.828362
356	0.819345
357	0.825179
358	0.827927
359	0.827042
360	0.824564
361	0.822609
362	0.830073
363	0.829157
364	0.823139
365	0.822857
366	0.824413
367	0.834115
368	0.836708
369	0.838731
370	0.82832
371	0.824553
372	0.82364
373	0.829908
374	0.827393
375	0.832904
376	0.828481
377	0.832821
378	0.827783
379	0.830594
380	0.830433
381	0.830428
382	0.83277
383	0.836156
384	0.83043
385	0.837536
386	0.842428
387	0.833402
388	0.837143
389	0.834901
390	0.831816
391	0.83207
392	0.832496
393	0.834928
394	0.838064
395	0.834028
396	0.83702
397	0.832231
398	0.832296
399	0.831086
400	0.826582


==> results/diversity/udtlz2/threestage.tsv <==
iteration	diversity
1	0.033008
2	0.052808
3	0.081709
4	0.108344
5	0.126145
6	0.145749
7	0.169025
8	0.192682
9	0.214563
10	0.259967
11	0.287157
12	0.324221
13	0.351009
14	0.403454
15	0.434107
16	0.433293
17	0.460179
18	0.482733
19	0.505139
20	0.528358
21	0.53296
22	0.564344
23	0.568255
24	0.596565
25	0.614389
26	0.63289
27	0.645712
28	0.671311
29	0.692536
30	0.703403
31	0.705505
32	0.71335
33	0.721696
34	0.728554
35	0.727487
36	0.741058
37	0.740739
38	0.739121
39	0.752924
40	0.753834
41	0.759518
42	0.767792
43	0.766847
44	0.774534
45	0.785661
46	0.782516
47	0.785214
48	0.785685
49	0.785654
50	0.778677
51	0.788749
52	0.792191
53	0.798963
54	0.800874
55	0.801733
56	0.801345
57	0.804844
58	0.802803
59	0.8064
60	0.803885
61	0.808353
62	0.812823
63	0.816361
64	0.815176
65	0.815294
66	0.818508
67	0.821262
68	0.813398
69	0.818973
70	0.821876
71	0.821608
72	0.819971
73	0.818016
74	0.820273
75	0.819208
76	0.822675
77	0.818719
78	0.822624
79	0.818934
80	0.815906
81	0.810955
82	0.815351
83	0.815485
84	0.819092
85	0.819578
86	0.824425
87	0.817211
88	0.815828
89	0.821644
90	0.818737
91	0.81688
92	0.813798
93	0.811137
94	0.818866
95	0.824046
96	0.81992
97	0.822001
98	0.812922
99	0.811959
100	0.80919
101	0.812555
102	0.811238
103	0.820022
104	0.820162
105	0.821733
106	0.818734
107	0.823146
108	0.816737
109	0.823113
110	0.820129
111	0.827867
112	0.830702
113	0.822484
114	0.824541
115	0.8257
116	0.822392
117	0.818743
118	0.81866
119	0.823488
120	0.82198
121	0.821077
122	0.817727
123	0.815774
124	0.827479
125	0.82685
126	0.826839
127	0.83052
128	0.827602
129	0.831962
130	0.82621
131	0.830848
132	0.831059
133	0.827473
134	0.822087
135	0.824058
136	0.815667
137	0.812123
138	0.82052
139	0.820591
140	0.823992
141	0.821432
142	0.822061
143	0.81646
144	0.818666
145	0.825017
146	0.826594
147	0.826293
148	0.827074
149	0.825658
150	0.830392
151	0.830547
152	0.829736
153	0.832285
154	0.820898
155	0.83032
156	0.833522
157	0.83162
158	0.823941
159	0.831971
160	0.835551
161	0.834263
162	0.832016
163	0.836097
164	0.831134
165	0.823032
166	0.823601
167	0.826678
168	0.828493
169	0.824257
170	0.823655
171	0.826988
172	0.827739
173	0.832437
174	0.831879
175	0.829381
176	0.823912
177	0.823286
178	0.8219
179	0.817309
180	0.821363
181	0.825474
182	0.822087
183	0.826439
184	0.824466
185	0.824132
186	0.829509
187	0.827873
188	0.824546
189	0.82719
190	0.827006
191	0.826475
192	0.82908
193	0.835045
194	0.834526
195	0.837515
196	0.837497
197	0.839754
198	0.835712
199	0.837531
200	0.836115
201	0.837971
202	0.837062
203	0.828359
204	0.827232
205	0.830085
206	0.82987
207	0.827605
208	0.828612
209	0.82542
210	0.833119
211	0.827277
212	0.83686
213	0.838544
214	0.832228
215	0.834902
216	0.838228
217	0.835435
218	0.825033
219	0.83097
220	0.821378
221	0.822553
222	0.826782
223	0.830502
224	0.83959
225	0.836115
226	0.828826
227	0.834144
228	0.83624
229	0.830171
230	0.833405
231	0.832779
232	0.835536
233	0.827834
234	0.828612
235	0.823026
236	0.828672
237	0.827569
238	0.830016
239	0.828156
240	0.825456
241	0.829074
242	0.833711
243	0.832421
244	0.832448
245	0.832431
246	0.829265
247	0.831861
248	0.833483
249	0.830564
250	0.831649
251	0.835512
252	0.834705
253	0.833941
254	0.827781
255	0.827572
256	0.830502
257	0.825715
258	0.823569
259	0.824523
260	0.837644
261	0.830216
262	0.831468
263	0.8355
264	0.83753
265	0.837003
266	0.835492
267	0.832567
268	0.841202
269	0.834273
270	0.83404
271	0.831655
272	0.831828
273	0.822156
274	0.829474
275	0.826892
276	0.831164
277	0.830877
278	0.82855
279	0.827831
280	0.832714
281	0.831778
282	0.822258
283	0.825557
284	0.829131
285	0.825688
286	0.828117
287	0.826919
288	0.830684
289	0.83246
290	0.834919
291	0.834797
292	0.836505
293	0.832955
294	0.830853
295	0.830263
296	0.828392
297	0.834752
298	0.832716
299	0.834311
300	0.829691
301	0.829688
302	0.824329
303	0.823465
304	0.82097
305	0.82229
306	0.823268
307	0.82283
308	0.823352
309	0.817426
310	0.824415
311	0.816839
312	0.814326
313	0.819055
314	0.815989
315	0.818505
316	0.820078
317	0.818728
318	0.820132
319	0.815846
320	0.816532
321	0.818099
322	0.817986
323	0.821568
324	0.821402
325	0.820982
326	0.819152
327	0.815804
328	0.812153
329	0.819012
330	0.816356
331	0.818445
332	0.823053
333	0.82071
334	0.822842
335	0.827399
336	0.827491
337	0.823494
338	0.822103
339	0.819602
340	0.817369
341	0.809858
342	0.813026
343	0.815476
344	0.812368
345	0.817575
346	0.816263
347	0.822049
348	0.822824
349	0.821122
350	0.823277
351	0.828746
352	0.824749
353	0.819462
354	0.82998
355	0.829071
356	0.823533
357	0.821503
358	0.821109
359	0.818803
360	0.827035
361	0.818582
362	0.819459
363	0.823831
364	0.821721
365	0.822436
366	0.827381
367	0.824239
368	0.827053
369	0.828839
370	0.838082
371	0.833649
372	0.835405
373	0.828478
374	0.82759
375	0.824251
376	0.822022
377	0.824892
378	0.822167
379	0.825638
380	0.826895
381	0.832666
382	0.836666
383	0.826153
384	0.831158
385	0.828189
386	0.822129
387	0.821545
388	0.818204
389	0.826669
390	0.829
391	0.828091
392	0.825137
393	0.830621
394	0.829003
395	0.833718
396	0.840723
397	0.837068
398	0.828785
399	0.827131
400	0.829542


==> results/diversity/udtlz7/hist.tsv <==
iteration	diversity
1	0.361345
2	0.541332
3	0.59215
4	0.665058
5	0.67376
6	0.695476
7	0.736623
8	0.764368
9	0.789455
10	0.813957
11	0.821451
12	0.833514
13	0.837281
14	0.837718
15	0.849115
16	0.850823
17	0.859799
18	0.857294
19	0.867735
20	0.874986
21	0.873634
22	0.873814
23	0.881741
24	0.876793
25	0.875539
26	0.87691
27	0.875986
28	0.88033
29	0.882651
30	0.880889
31	0.886707
32	0.884354
33	0.883124
34	0.891177
35	0.895187
36	0.885958
37	0.896648
38	0.897643
39	0.895958
40	0.89772
41	0.896116
42	0.896738
43	0.89196
44	0.90078
45	0.900482
46	0.897756
47	0.89302
48	0.899135
49	0.899824
50	0.908026
51	0.909139
52	0.909054
53	0.906976
54	0.906773
55	0.900708
56	0.907053
57	0.904588
58	0.912185
59	0.906521
60	0.906638
61	0.908751
62	0.901077
63	0.898405
64	0.908161
65	0.907602
66	0.906706
67	0.897517
68	0.905115
69	0.896701
70	0.903655
71	0.908148
72	0.904159
73	0.909234
74	0.907057
75	0.914042
76	0.910752
77	0.915425
78	0.915204
79	0.919188
80	0.917151
81	0.919851
82	0.911612
83	0.914984
84	0.912257
85	0.91775
86	0.923532
87	0.918309
88	0.918187
89	0.919288
90	0.916029
91	0.918305
92	0.9189
93	0.908783
94	0.914664
95	0.911153
96	0.915304
97	0.917872
98	0.915124
99	0.916904
100	0.917782
101	0.921671
102	0.926515
103	0.923988
104	0.920058
105	0.920144
106	0.92091
107	0.921671
108	0.920206
109	0.920279
110	0.917787
111	0.919332
112	0.918954
113	0.915452
114	0.918724
115	0.918156
116	0.917561
117	0.921856
118	0.921418
119	0.923064
120	0.924105
121	0.92323
122	0.915484
123	0.91447
124	0.913055
125	0.91629
126	0.917719
127	0.912208
128	0.914254
129	0.919923
130	0.916606
131	0.916403
132	0.914272
133	0.9199
134	0.919589
135	0.919233
136	0.921081
137	0.923866
138	0.930256
139	0.927547
140	0.924785
141	0.928511
142	0.924285
143	0.919319
144	0.918274
145	0.928557
146	0.928358
147	0.927962
148	0.922347
149	0.923956
150	0.920693
151	0.92419
152	0.921725
153	0.924195
154	0.925722
155	0.922982
156	0.919373
157	0.91963
158	0.921171
159	0.923861
160	0.920026
161	0.926894
162	0.921851
163	0.920247
164	0.928755
165	0.927457
166	0.924925
167	0.919121
168	0.927926
169	0.93145
170	0.913574
171	0.93158
172	0.929291
173	0.929706
174	0.921076
175	0.925664
176	0.915267
177	0.921383
178	0.918675
179	0.917625
180	0.914876
181	0.922365
182	0.919765
183	0.921879
184	0.918674
185	0.925303
186	0.927412
187	0.921734
188	0.929503
189	0.927061
190	0.922248
191	0.918458
192	0.923036
193	0.925546
194	0.925781
195	0.926151
196	0.923965
197	0.927845
198	0.913523
199	0.922235
200	0.927281
201	0.92721
202	0.925177
203	0.921928
204	0.920955
205	0.925569
206	0.925655
207	0.926362
208	0.924131
209	0.922847
210	0.927741
211	0.930008
212	0.927385
213	0.926953
214	0.923104
215	0.927467
216	0.926105
217	0.926132
218	0.921594
219	0.929251
220	0.92465
221	0.923843
222	0.926372
223	0.927119
224	0.9184
225	0.931499
226	0.926849
227	0.92739
228	0.929494
229	0.921689
230	0.925272
231	0.917809
232	0.919468
233	0.918679
234	0.92241
235	0.927656
236	0.934194
237	0.932378
238	0.931626
239	0.932748
240	0.927376
241	0.915277
242	0.924934
243	0.924267
244	0.925497
245	0.924911
246	0.919932
247	0.931315
248	0.924244
249	0.928219
250	0.925569
251	0.926056
252	0.919098
253	0.925686
254	0.918228
255	0.928561
256	0.92068
257	0.922865
258	0.919291
259	0.9266
260	0.920062
261	0.923262
262	0.921175
263	0.930116
264	0.934392
265	0.930206
266	0.928408
267	0.933266
268	0.930598
269	0.926493
270	0.924961
271	0.924388
272	0.924136
273	0.926182
274	0.918341
275	0.922262
276	0.92547
277	0.926115
278	0.924407
279	0.92483
280	0.921144
281	0.925421
282	0.915164
283	0.920779
284	0.920743
285	0.911347
286	0.925826
287	0.921955
288	0.930747
289	0.929467
290	0.930472
291	0.926578
292	0.92775
293	0.927363
294	0.920554
295	0.925308
296	0.921275
297	0.924595
298	0.919648
299	0.920783
300	0.915511
301	0.924199
302	0.907575
303	0.916413
304	0.926119
305	0.910338
306	0.919603
307	0.922509
308	0.922329
309	0.919806
310	0.927372
311	0.915002
312	0.921892
313	0.923375
314	0.926736
315	0.924925
316	0.924001
317	0.931297
318	0.926696
319	0.923203
320	0.922726
321	0.915029
322	0.928138
323	0.924654
324	0.925903
325	0.925015
326	0.927899
327	0.918837
328	0.931238
329	0.926106
330	0.929675
331	0.927606
332	0.923176
333	0.928192
334	0.923555
335	0.931621
336	0.933252
337	0.930152
338	0.930084
339	0.933991
340	0.929215
341	0.931837
342	0.930837
343	0.929566
344	0.927088
345	0.935686
346	0.931283
347	0.925092
348	0.926479
349	0.928457
350	0.920422
351	0.934595
352	0.935379
353	0.927714
354	0.933712
355	0.934645
356	0.931274
357	0.927043
358	0.930373
359	0.922748
360	0.924713
361	0.920252
362	0.931279
363	0.92533
364	0.925704
365	0.930805
366	0.92255
367	0.920378
368	0.919878
369	0.918201
370	0.923947
371	0.924677
372	0.923118
373	0.923681
374	0.922509
375	0.921883
376	0.927457
377	0.924713
378	0.927885
379	0.933405
380	0.929679
381	0.930665
382	0.928913
383	0.932491
384	0.929661
385	0.934902
386	0.929188
387	0.928246
388	0.931607
389	0.928151
390	0.930603
391	0.92958
392	0.920666
393	0.932022
394	0.925763
395	0.933487
396	0.924632
397	0.933658
398	0.930828
399	0.926543
400	0.93277


==> results/diversity/udtlz7/naive.tsv <==
iteration	diversity
1	0.313691
2	0.543842
3	0.586585
4	0.665996
5	0.679505
6	0.705718
7	0.744397
8	0.765401
9	0.778735
10	0.792943
11	0.811181
12	0.818003
13	0.818764
14	0.817769
15	0.82255
16	0.832545
17	0.840431
18	0.836948
19	0.839404
20	0.833158
21	0.83295
22	0.831369
23	0.836114
24	0.843752
25	0.846573
26	0.847673
27	0.85162
28	0.858911
29	0.855559
30	0.844113
31	0.849061
32	0.845073
33	0.845108
34	0.843085
35	0.844653
36	0.843919
37	0.847208
38	0.852675
39	0.855388
40	0.849372
41	0.84747
42	0.850832
43	0.849719
44	0.846767
45	0.846893
46	0.847506
47	0.847632
48	0.852558
49	0.851801
50	0.85025
51	0.862561
52	0.859335
53	0.857181
54	0.856735
55	0.860367
56	0.859105
57	0.852368
58	0.852859
59	0.863395
60	0.864441
61	0.866924
62	0.864057
63	0.860074
64	0.865887
65	0.862408
66	0.862557
67	0.861187
68	0.865806
69	0.863657
70	0.864071
71	0.858393
72	0.857249
73	0.858844
74	0.854301
75	0.863806
76	0.854058
77	0.851611
78	0.85089
79	0.858592
80	0.859281
81	0.860944
82	0.859552
83	0.86166
84	0.858132
85	0.849831
86	0.855514
87	0.862953
88	0.864864
89	0.861579
90	0.863391
91	0.864991
92	0.865387
93	0.870281
94	0.869128
95	0.867514
96	0.869348
97	0.873535
98	0.868343
99	0.865824
100	0.86021
101	0.866649
102	0.876274
103	0.871101
104	0.871169
105	0.869024
106	0.872759
107	0.867172
108	0.866716
109	0.870281
110	0.87271
111	0.874188
112	0.872656
113	0.865472
114	0.867595
115	0.864914
116	0.870191
117	0.870894
118	0.872539
119	0.862692
120	0.870989
121	0.868974
122	0.870222
123	0.868789
124	0.870696
125	0.877356
126	0.87203
127	0.867884
128	0.868667
129	0.87326
130	0.877414
131	0.882547
132	0.882583
133	0.884891
134	0.876058
135	0.881412
136	0.882849
137	0.883525
138	0.883899
139	0.881416
140	0.87358
141	0.868636
142	0.856518
143	0.866365
144	0.868384
145	0.871854
146	0.876003
147	0.874107
148	0.862674
149	0.867347
150	0.877063
151	0.865517
152	0.864792
153	0.873039
154	0.87015
155	0.874657
156	0.868285
157	0.872413
158	0.864793
159	0.866176
160	0.869123
161	0.867825
162	0.867325
163	0.871051
164	0.862278
165	0.868609
166	0.869713
167	0.861629
168	0.862557
169	0.863607
170	0.867694
171	0.867942
172	0.864774
173	0.873066
174	0.878703
175	0.882164
176	0.880371
177	0.870362
178	0.876252
179	0.87965
180	0.891502
181	0.885819
182	0.884183
183	0.871561
184	0.881966
185	0.885584
186	0.87037
187	0.875139
188	0.879109
189	0.887396
190	0.878189
191	0.88567
192	0.888703
193	0.878942
194	0.864626
195	0.868393
196	0.872651
197	0.879875
198	0.879375
199	0.883809
200	0.884904
201	0.883466
202	0.87691
203	0.873161
204	0.875837
205	0.885895
206	0.868348
207	0.874549
208	0.874868
209	0.869641
210	0.868217
211	0.872034
212	0.874742
213	0.867293
214	0.869488
215	0.866757
216	0.868623
217	0.870069
218	0.875089
219	0.870137
220	0.866883
221	0.868582
222	0.871196
223	0.869375
224	0.87882
225	0.879609
226	0.877667
227	0.875229
228	0.873151
229	0.873304
230	0.878126
231	0.877122
232	0.869682
233	0.870002
234	0.86942
235	0.878316
236	0.86659
237	0.874364
238	0.8712
239	0.878969
240	0.87399
241	0.8665
242	0.871782
243	0.873535
244	0.881556
245	0.874219
246	0.866924
247	0.878037
248	0.87723
249	0.877288
250	0.873701
251	0.874287
252	0.867627
253	0.869425
254	0.865851
255	0.862084
256	0.85783
257	0.862629
258	0.861674
259	0.86618
260	0.863945
261	0.871047
262	0.872412
263	0.871777
264	0.873525
265	0.875395
266	0.877072
267	0.877865
268	0.876004
269	0.876576
270	0.880339
271	0.873832
272	0.878825
273	0.877207
274	0.875148
275	0.872732
276	0.874436
277	0.873165
278	0.873255
279	0.867979
280	0.872354
281	0.864562
282	0.865977
283	0.875274
284	0.866662
285	0.868001
286	0.866158
287	0.862683
288	0.865577
289	0.873417
290	0.881894
291	0.882106
292	0.883899
293	0.876
294	0.878217
295	0.879095
296	0.877514
297	0.871146
298	0.882399
299	0.887486
300	0.876932
301	0.877671
302	0.88175
303	0.870533
304	0.874621
305	0.876599
306	0.879749
307	0.876365
308	0.873945
309	0.880794
310	0.879686
311	0.880925
312	0.887919
313	0.878816
314	0.883746
315	0.87768
316	0.876595
317	0.880105
318	0.879848
319	0.882101
320	0.880087
321	0.87891
322	0.876008
323	0.874427
324	0.876189
325	0.87928
326	0.880051
327	0.886679
328	0.88626
329	0.889207
330	0.889609
331	0.894142
332	0.885607
333	0.887188
334	0.890452
335	0.892204
336	0.889708
337	0.880776
338	0.879564
339	0.889663
340	0.884242
341	0.8822
342	0.881835
343	0.887401
344	0.884124
345	0.885323
346	0.88316
347	0.875414
348	0.870889
349	0.870763
350	0.879037
351	0.883782
352	0.882114
353	0.885625
354	0.885296
355	0.890893
356	0.886111
357	0.884372
358	0.888793
359	0.887288
360	0.889225
361	0.890857
362	0.884354
363	0.88645
364	0.887671
365	0.880956
366	0.886742
367	0.884381
368	0.887572
369	0.886017
370	0.884431
371	0.886526
372	0.888442
373	0.888856
374	0.886076
375	0.880695
376	0.872877
377	0.886188
378	0.88111
379	0.884638
380	0.884458
381	0.887067
382	0.878807
383	0.894223
384	0.88617
385	0.88252
386	0.878338
387	0.882732
388	0.879911
389	0.878019
390	0.879352
391	0.882151
392	0.881691
393	0.88627
394	0.882318
395	0.885647
396	0.877906
397	0.876491
398	0.876211
399	0.878063
400	0.878947


==> results/diversity/udtlz7/reduced.tsv <==
iteration	diversity
1	0.340057
2	0.543824
3	0.586571
4	0.664067
5	0.666978
6	0.692907
7	0.722383
8	0.745401
9	0.758389
10	0.792222
11	0.790316
12	0.805754
13	0.816579
14	0.828084
15	0.836177
16	0.847353
17	0.867303
18	0.866324
19	0.86098
20	0.867063
21	0.86801
22	0.871272
23	0.872543
24	0.866906
25	0.869073
26	0.878266
27	0.87385
28	0.876928
29	0.887603
30	0.889852
31	0.885846
32	0.889163
33	0.888071
34	0.893168
35	0.892236
36	0.892727
37	0.892443
38	0.892272
39	0.894295
40	0.898144
41	0.89657
42	0.905858
43	0.901613
44	0.898969
45	0.89663
46	0.893367
47	0.896359
48	0.899239
49	0.90064
50	0.899432
51	0.901307
52	0.897247
53	0.894629
54	0.908994
55	0.907711
56	0.906422
57	0.903529
58	0.909108
59	0.906904
60	0.907733
61	0.907206
62	0.906976
63	0.908459
64	0.907896
65	0.902392
66	0.897977
67	0.895971
68	0.905173
69	0.903781
70	0.902655
71	0.904411
72	0.904335
73	0.911762
74	0.904497
75	0.908436
76	0.910256
77	0.910689
78	0.910896
79	0.914087
80	0.910297
81	0.906349
82	0.908422
83	0.91223
84	0.906778
85	0.910257
86	0.915362
87	0.91164
88	0.913609
89	0.912095
90	0.916295
91	0.914182
92	0.914907
93	0.911316
94	0.918336
95	0.915615
96	0.916683
97	0.917223
98	0.922978
99	0.91429
100	0.915011
101	0.913123
102	0.920527
103	0.917669
104	0.919188
105	0.910247
106	0.914245
107	0.916984
108	0.918963
109	0.921924
110	0.915051
111	0.921842
112	0.920477
113	0.917724
114	0.914848
115	0.913844
116	0.917733
117	0.91382
118	0.920689
119	0.918246
120	0.917507
121	0.91721
122	0.911866
123	0.908274
124	0.919625
125	0.9179
126	0.917913
127	0.924109
128	0.923194
129	0.918039
130	0.914109
131	0.917904
132	0.924893
133	0.921828
134	0.923591
135	0.926313
136	0.920103
137	0.920008
138	0.923077
139	0.916101
140	0.919783
141	0.927353
142	0.926502
143	0.931864
144	0.92465
145	0.918909
146	0.923343
147	0.922118
148	0.921194
149	0.92497
150	0.927728
151	0.924199
152	0.924105
153	0.921946
154	0.91757
155	0.912063
156	0.920054
157	0.913871
158	0.91954
159	0.920287
160	0.920148
161	0.925885
162	0.922271
163	0.925362
164	0.918508
165	0.920261
166	0.919323
167	0.919959
168	0.92419
169	0.916606
170	0.921131
171	0.922491
172	0.925055
173	0.9299
174	0.926597
175	0.926948
176	0.924713
177	0.918985
178	0.929048
179	0.927146
180	0.92543
181	0.925785
182	0.923204
183	0.924754
184	0.923677
185	0.923934
186	0.925154
187	0.922356
188	0.922009
189	0.921094
190	0.920378
191	0.919247
192	0.924366
193	0.919968
194	0.924339
195	0.921581
196	0.925294
197	0.927142
198	0.928742
199	0.924411
200	0.924681
201	0.924767
202	0.928305
203	0.918711
204	0.919369
205	0.914614
206	0.918039
207	0.916232
208	0.919495
209	0.916976
210	0.911036
211	0.918445
212	0.925524
213	0.918616
214	0.916985
215	0.916201
216	0.920558
217	0.912988
218	0.920878
219	0.920549
220	0.905953
221	0.906494
222	0.92328
223	0.92013
224	0.9152
225	0.925168
226	0.917422
227	0.921996
228	0.925069
229	0.931017
230	0.92241
231	0.929436
232	0.928678
233	0.91945
234	0.923924
235	0.914128
236	0.907341
237	0.921761
238	0.923275
239	0.929062
240	0.923307
241	0.919814
242	0.923623
243	0.921428
244	0.92442
245	0.92031
246	0.925664
247	0.92287
248	0.924627
249	0.921383
250	0.92611
251	0.924429
252	0.917777
253	0.921581
254	0.925159
255	0.922447
256	0.917823
257	0.911293
258	0.922883
259	0.9262
260	0.926421
261	0.922338
262	0.919165
263	0.914056
264	0.909035
265	0.914209
266	0.90999
267	0.915439
268	0.921315
269	0.914047
270	0.907147
271	0.904966
272	0.915182
273	0.916065
274	0.910189
275	0.916804
276	0.913708
277	0.916471
278	0.912627
279	0.911473
280	0.921252
281	0.924104
282	0.921212
283	0.920986
284	0.91931
285	0.923149
286	0.919981
287	0.916449
288	0.914308
289	0.914741
290	0.916011
291	0.926182
292	0.91949
293	0.928363
294	0.929873
295	0.923874
296	0.925362
297	0.925173
298	0.92661
299	0.917755
300	0.926786
301	0.925249
302	0.930012
303	0.933379
304	0.932991
305	0.927593
306	0.925605
307	0.930247
308	0.929377
309	0.931355
310	0.931094
311	0.924433
312	0.92848
313	0.928895
314	0.925637
315	0.923875
316	0.922982
317	0.928908
318	0.926217
319	0.912848
320	0.919233
321	0.932027
322	0.934456
323	0.932239
324	0.929097
325	0.928169
326	0.92575
327	0.923451
328	0.920923
329	0.920049
330	0.917075
331	0.92287
332	0.922635
333	0.919972
334	0.913663
335	0.920342
336	0.916795
337	0.917278
338	0.920486
339	0.923942
340	0.924127
341	0.92752
342	0.926732
343	0.930842
344	0.930166
345	0.928291
346	0.922275
347	0.921905
348	0.925808
349	0.93149
350	0.932604
351	0.928111
352	0.932378
353	0.935776
354	0.933982
355	0.926268
356	0.935186
357	0.929426
358	0.933896
359	0.932716
360	0.930269
361	0.931796
362	0.925713
363	0.926871
364	0.929499
365	0.922662
366	0.933897
367	0.930774
368	0.925047
369	0.927097
370	0.92866
371	0.931143
372	0.922618
373	0.924063
374	0.916065
375	0.919355
376	0.925686
377	0.921536
378	0.926921
379	0.930003
380	0.931364
381	0.927665
382	0.928467
383	0.927872
384	0.921725
385	0.9314
386	0.930359
387	0.927561
388	0.919778
389	0.927525
390	0.927786
391	0.93181
392	0.928012
393	0.921703
394	0.926304
395	0.924037
396	0.927448
397	0.929044
398	0.924952
399	0.922689
400	0.927187


==> results/diversity/udtlz7/threestage.tsv <==
iteration	diversity
1	0.325461
2	0.540314
3	0.584084
4	0.66938
5	0.672849
6	0.684953
7	0.724289
8	0.748033
9	0.769299
10	0.800654
11	0.82054
12	0.822113
13	0.830981
14	0.856113
15	0.862417
16	0.863824
17	0.865806
18	0.860534
19	0.868758
20	0.869461
21	0.871318
22	0.867631
23	0.871349
24	0.870339
25	0.867501
26	0.875188
27	0.875364
28	0.878401
29	0.877626
30	0.882863
31	0.874418
32	0.880149
33	0.879424
34	0.883106
35	0.88622
36	0.887324
37	0.889248
38	0.889108
39	0.888572
40	0.888581
41	0.888378
42	0.884192
43	0.885534
44	0.885331
45	0.882187
46	0.880222
47	0.875486
48	0.878735
49	0.878685
50	0.877604
51	0.88617
52	0.88366
53	0.887315
54	0.881474
55	0.884075
56	0.89343
57	0.892014
58	0.891849
59	0.887914
60	0.891087
61	0.893822
62	0.894723
63	0.89548
64	0.896133
65	0.896295
66	0.88978
67	0.892989
68	0.896661
69	0.9
70	0.900478
71	0.901483
72	0.90055
73	0.903069
74	0.898288
75	0.902943
76	0.896967
77	0.900252
78	0.906093
79	0.902064
80	0.911978
81	0.907134
82	0.905056
83	0.910455
84	0.910374
85	0.908147
86	0.90603
87	0.904291
88	0.897472
89	0.902168
90	0.895764
91	0.89845
92	0.896873
93	0.893376
94	0.897021
95	0.894426
96	0.89973
97	0.89653
98	0.900235
99	0.899739
100	0.895926
101	0.899022
102	0.90329
103	0.902781
104	0.909572
105	0.908382
106	0.898008
107	0.897512
108	0.899302
109	0.899843
110	0.902902
111	0.909189
112	0.907828
113	0.906746
114	0.912239
115	0.908599
116	0.915957
117	0.913609
118	0.919608
119	0.912136
120	0.911856
121	0.914777
122	0.916295
123	0.911866
124	0.9105
125	0.909464
126	0.909143
127	0.909495
128	0.91046
129	0.91287
130	0.919923
131	0.913312
132	0.916629
133	0.911379
134	0.910247
135	0.910162
136	0.909729
137	0.908625
138	0.912924
139	0.912573
140	0.913984
141	0.916349
142	0.909635
143	0.906147
144	0.904191
145	0.902718
146	0.914367
147	0.905137
148	0.902997
149	0.905683
150	0.904615
151	0.907607
152	0.916075
153	0.91219
154	0.910144
155	0.914465
156	0.91182
157	0.913889
158	0.910613
159	0.904299
160	0.90995
161	0.90224
162	0.906498
163	0.912073
164	0.907882
165	0.913132
166	0.914416
167	0.91119
168	0.914028
169	0.913835
170	0.904534
171	0.900631
172	0.904146
173	0.905989
174	0.914804
175	0.912749
176	0.912068
177	0.913631
178	0.9105
179	0.906066
180	0.910238
181	0.905741
182	0.907679
183	0.900622
184	0.901713
185	0.903177
186	0.906381
187	0.908648
188	0.91342
189	0.907868
190	0.907035
191	0.901875
192	0.913569
193	0.910293
194	0.911397
195	0.918183
196	0.919134
197	0.91634
198	0.909792
199	0.903718
200	0.906782
201	0.907792
202	0.90772
203	0.902271
204	0.914587
205	0.913853
206	0.914145
207	0.909693
208	0.909909
209	0.909729
210	0.915971
211	0.912749
212	0.911338
213	0.906891
214	0.907089
215	0.904881
216	0.913262
217	0.910608
218	0.91538
219	0.911415
220	0.912258
221	0.911654
222	0.912902
223	0.916939
224	0.908702
225	0.914754
226	0.912762
227	0.916061
228	0.916543
229	0.912068
230	0.91507
231	0.914889
232	0.908175
233	0.915308
234	0.913542
235	0.910788
236	0.905728
237	0.908878
238	0.907305
239	0.908531
240	0.910113
241	0.91392
242	0.914785
243	0.905777
244	0.913402
245	0.913091
246	0.909112
247	0.914006
248	0.917214
249	0.911068
250	0.915335
251	0.912171
252	0.909522
253	0.914948
254	0.926777
255	0.92602
256	0.919314
257	0.918143
258	0.915326
259	0.915538
260	0.926389
261	0.924843
262	0.921432
263	0.916619
264	0.920081
265	0.918395
266	0.915871
267	0.910419
268	0.914916
269	0.913623
270	0.914569
271	0.907639
272	0.904457
273	0.910613
274	0.901685
275	0.903277
276	0.905723
277	0.905093
278	0.911906
279	0.904538
280	0.914389
281	0.915227
282	0.910238
283	0.898667
284	0.903957
285	0.90684
286	0.900293
287	0.90535
288	0.89845
289	0.903637
290	0.900987
291	0.917602
292	0.919724
293	0.916985
294	0.921721
295	0.91968
296	0.911469
297	0.917133
298	0.921113
299	0.915939
300	0.920811
301	0.909991
302	0.919715
303	0.916849
304	0.916232
305	0.915182
306	0.917733
307	0.915817
308	0.915412
309	0.912676
310	0.923275
311	0.922671
312	0.922527
313	0.913051
314	0.90055
315	0.91379
316	0.910581
317	0.907625
318	0.902055
319	0.905673
320	0.904705
321	0.907129
322	0.915124
323	0.915132
324	0.908463
325	0.91073
326	0.914038
327	0.916363
328	0.917228
329	0.913352
330	0.912149
331	0.91004
332	0.914425
333	0.910978
334	0.909923
335	0.913501
336	0.911352
337	0.90963
338	0.920256
339	0.9095
340	0.922919
341	0.918021
342	0.914898
343	0.912307
344	0.916092
345	0.915633
346	0.92068
347	0.916029
348	0.915173
349	0.913483
350	0.917075
351	0.918562
352	0.911496
353	0.91611
354	0.908206
355	0.912424
356	0.914132
357	0.907728
358	0.906314
359	0.908337
360	0.909838
361	0.917719
362	0.916782
363	0.91839
364	0.918878
365	0.910212
366	0.919553
367	0.909738
368	0.909238
369	0.912365
370	0.91716
371	0.913023
372	0.907377
373	0.903912
374	0.897607
375	0.899897
376	0.905394
377	0.909977
378	0.918201
379	0.919066
380	0.914795
381	0.926349
382	0.92574
383	0.923248
384	0.919143
385	0.914844
386	0.924889
387	0.915853
388	0.915259
389	0.915709
390	0.922347
391	0.921581
392	0.922198
393	0.916047
394	0.921031
395	0.917697
396	0.911518
397	0.914556
398	0.916097
399	0.920058
400	0.914078


==> results/diversity/uzdt1/hist.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	3.0E-5
49	3.0E-5
50	3.0E-5
51	9.1E-5
52	9.1E-5
53	9.1E-5
54	1.21E-4
55	1.21E-4
56	1.21E-4
57	1.21E-4
58	1.21E-4
59	1.21E-4
60	1.51E-4
61	1.81E-4
62	1.81E-4
63	1.81E-4
64	1.81E-4
65	1.81E-4
66	1.81E-4
67	1.51E-4
68	1.51E-4
69	1.81E-4
70	1.21E-4
71	1.21E-4
72	1.21E-4
73	1.21E-4
74	1.21E-4
75	1.21E-4
76	9.1E-5
77	3.0E-5
78	1.21E-4
79	1.21E-4
80	9.1E-5
81	9.1E-5
82	9.1E-5
83	9.1E-5
84	6.0E-5
85	6.0E-5
86	6.0E-5
87	6.0E-5
88	9.1E-5
89	9.1E-5
90	1.51E-4
91	1.51E-4
92	1.81E-4
93	1.81E-4
94	2.41E-4
95	2.41E-4
96	3.01E-4
97	3.32E-4
98	3.92E-4
99	3.92E-4
100	3.92E-4
101	3.92E-4
102	3.92E-4
103	3.92E-4
104	4.22E-4
105	4.22E-4
106	4.52E-4
107	4.82E-4
108	5.42E-4
109	5.12E-4
110	5.42E-4
111	5.42E-4
112	5.42E-4
113	5.73E-4
114	6.03E-4
115	0.004038
116	0.004038
117	0.007473
118	0.007473
119	0.007473
120	0.007473
121	0.007473
122	0.007473
123	0.007594
124	0.011722
125	0.011661
126	0.011661
127	0.023323
128	0.023354
129	0.023323
130	0.038571
131	0.038541
132	0.054089
133	0.054059
134	0.068975
135	0.068975
136	0.071506
137	0.091907
138	0.091907
139	0.096366
140	0.100464
141	0.121196
142	0.136082
143	0.125384
144	0.145966
145	0.173838
146	0.182788
147	0.182698
148	0.213915
149	0.225607
150	0.25113
151	0.25113
152	0.25113
153	0.248268
154	0.279184
155	0.285814
156	0.329295
157	0.324505
158	0.385162
159	0.385162
160	0.385162
161	0.390557
162	0.385193
163	0.401284
164	0.401284
165	0.401284
166	0.415507
167	0.43223
168	0.491081
169	0.497891
170	0.492708
171	0.503857
172	0.508618
173	0.519587
174	0.525825
175	0.515368
176	0.515368
177	0.520339
178	0.533237
179	0.551558
180	0.572742
181	0.569306
182	0.572742
183	0.572742
184	0.58594
185	0.572742
186	0.579431
187	0.579311
188	0.608359
189	0.603929
190	0.617941
191	0.617821
192	0.617399
193	0.628428
194	0.627765
195	0.637829
196	0.621466
197	0.643163
198	0.664467
199	0.678751
200	0.680739
201	0.707317
202	0.709335
203	0.727355
204	0.735551
205	0.743296
206	0.736305
207	0.736425
208	0.751974
209	0.752757
210	0.76017
211	0.76017
212	0.753993
213	0.751733
214	0.773399
215	0.768637
216	0.801151
217	0.79398
218	0.80766
219	0.79398
220	0.810734
221	0.798801
222	0.804285
223	0.797475
224	0.811156
225	0.797475
226	0.811035
227	0.794281
228	0.806696
229	0.806696
230	0.817152
231	0.842585
232	0.842585
233	0.835594
234	0.835594
235	0.844393
236	0.852589
237	0.847104
238	0.852709
239	0.860122
240	0.867113
241	0.866993
242	0.868499
243	0.875189
244	0.884771
245	0.895499
246	0.891642
247	0.903453
248	0.89122
249	0.89122
250	0.898572
251	0.906738
252	0.894534
253	0.894534
254	0.895287
255	0.906979
256	0.910082
257	0.910082
258	0.906979
259	0.898813
260	0.905352
261	0.899415
262	0.905352
263	0.917013
264	0.931116
265	0.929639
266	0.935606
267	0.928403
268	0.932261
269	0.931116
270	0.932261
271	0.928253
272	0.935606
273	0.930664
274	0.932141
275	0.930995
276	0.930995
277	0.932141
278	0.932261
279	0.9344
280	0.934491
281	0.944133
282	0.944254
283	0.944254
284	0.944675
285	0.944525
286	0.944525
287	0.944374
288	0.944254
289	0.944404
290	0.944555
291	0.949105
292	0.944555
293	0.951305
294	0.950612
295	0.950612
296	0.955042
297	0.950612
298	0.955042
299	0.944675
300	0.956548
301	0.955433
302	0.956548
303	0.955433
304	0.956548
305	0.955433
306	0.956548
307	0.954168
308	0.960104
309	0.955403
310	0.959863
311	0.956668
312	0.961821
313	0.956668
314	0.959863
315	0.958266
316	0.961821
317	0.962966
318	0.964684
319	0.96607
320	0.964684
321	0.964805
322	0.964684
323	0.962153
324	0.961701
325	0.966522
326	0.964473
327	0.965046
328	0.967788
329	0.966522
330	0.961821
331	0.964684
332	0.964804
333	0.964684
334	0.967667
335	0.962846
336	0.967667
337	0.967667
338	0.970771
339	0.967909
340	0.972609
341	0.964684
342	0.971012
343	0.967788
344	0.971133
345	0.972609
346	0.968933
347	0.971012
348	0.972881
349	0.972609
350	0.971012
351	0.972609
352	0.972609
353	0.972609
354	0.973393
355	0.967667
356	0.968692
357	0.969265
358	0.968692
359	0.968692
360	0.966402
361	0.968692
362	0.968692
363	0.968572
364	0.970771
365	0.968572
366	0.969265
367	0.968692
368	0.97499
369	0.970771
370	0.975833
371	0.970651
372	0.973754
373	0.967547
374	0.973754
375	0.968812
376	0.970409
377	0.968812
378	0.973754
379	0.968812
380	0.970891
381	0.973754
382	0.973995
383	0.973995
384	0.975833
385	0.975833
386	0.975833
387	0.975833
388	0.975833
389	0.975833
390	0.978244
391	0.978244
392	0.981076
393	0.978244
394	0.975833
395	0.978364
396	0.978695
397	0.978244
398	0.981558
399	0.981106
400	0.979238


==> results/diversity/uzdt1/naive.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	3.0E-5
57	3.0E-5
58	3.0E-5
59	9.1E-5
60	9.1E-5
61	9.1E-5
62	9.1E-5
63	1.21E-4
64	1.21E-4
65	1.51E-4
66	1.51E-4
67	1.51E-4
68	1.81E-4
69	1.81E-4
70	1.81E-4
71	1.81E-4
72	1.81E-4
73	1.81E-4
74	1.81E-4
75	1.81E-4
76	1.81E-4
77	1.81E-4
78	1.81E-4
79	1.81E-4
80	1.81E-4
81	1.81E-4
82	1.81E-4
83	1.81E-4
84	1.81E-4
85	1.81E-4
86	2.11E-4
87	2.11E-4
88	2.11E-4
89	2.11E-4
90	1.81E-4
91	1.81E-4
92	1.81E-4
93	2.11E-4
94	2.11E-4
95	2.41E-4
96	2.41E-4
97	3.01E-4
98	3.01E-4
99	3.01E-4
100	3.01E-4
101	3.01E-4
102	3.32E-4
103	3.62E-4
104	3.62E-4
105	3.62E-4
106	3.62E-4
107	3.62E-4
108	3.62E-4
109	4.22E-4
110	4.52E-4
111	4.52E-4
112	4.52E-4
113	4.82E-4
114	4.82E-4
115	4.82E-4
116	4.82E-4
117	4.82E-4
118	5.42E-4
119	5.42E-4
120	5.42E-4
121	5.73E-4
122	5.73E-4
123	5.73E-4
124	5.73E-4
125	5.73E-4
126	5.73E-4
127	5.73E-4
128	6.03E-4
129	6.03E-4
130	6.33E-4
131	6.93E-4
132	7.23E-4
133	7.23E-4
134	7.23E-4
135	0.007473
136	0.007534
137	0.007534
138	0.007534
139	0.007594
140	0.007594
141	0.014615
142	0.017839
143	0.018381
144	0.018381
145	0.018381
146	0.024679
147	0.024679
148	0.024679
149	0.037245
150	0.04077
151	0.04077
152	0.043995
153	0.046526
154	0.046586
155	0.046586
156	0.050714
157	0.050714
158	0.050714
159	0.054843
160	0.05668
161	0.05885
162	0.05885
163	0.066473
164	0.066473
165	0.066473
166	0.092569
167	0.092569
168	0.096004
169	0.110137
170	0.145604
171	0.156602
172	0.190201
173	0.194661
174	0.202857
175	0.216115
176	0.227204
177	0.241849
178	0.24426
179	0.25559
180	0.25559
181	0.26469
182	0.278823
183	0.303863
184	0.313747
185	0.326855
186	0.372265
187	0.378895
188	0.385193
189	0.410686
190	0.410686
191	0.424276
192	0.450521
193	0.464262
194	0.467697
195	0.467697
196	0.474568
197	0.47282
198	0.47282
199	0.480534
200	0.490689
201	0.505364
202	0.53158
203	0.54282
204	0.561351
205	0.561351
206	0.570753
207	0.570753
208	0.577443
209	0.577443
210	0.577443
211	0.583349
212	0.586241
213	0.591816
214	0.600374
215	0.605496
216	0.613572
217	0.613572
218	0.625053
219	0.638251
220	0.638251
221	0.645121
222	0.638673
223	0.638673
224	0.638673
225	0.639185
226	0.654162
227	0.664076
228	0.664076
229	0.663955
230	0.671398
231	0.673175
232	0.683602
233	0.693787
234	0.693787
235	0.693787
236	0.694359
237	0.694359
238	0.694359
239	0.700657
240	0.717501
241	0.722052
242	0.722052
243	0.722052
244	0.734828
245	0.734828
246	0.734828
247	0.743627
248	0.751824
249	0.758634
250	0.765504
251	0.765504
252	0.772284
253	0.772284
254	0.776683
255	0.784668
256	0.799735
257	0.804013
258	0.808534
259	0.817393
260	0.817393
261	0.817393
262	0.817393
263	0.817393
264	0.817393
265	0.817393
266	0.821792
267	0.829145
268	0.830591
269	0.830591
270	0.830591
271	0.83939
272	0.83939
273	0.844664
274	0.844664
275	0.851474
276	0.851474
277	0.851474
278	0.851474
279	0.86196
280	0.86196
281	0.86196
282	0.86196
283	0.871904
284	0.871904
285	0.877509
286	0.878533
287	0.878533
288	0.879106
289	0.885856
290	0.885856
291	0.892666
292	0.892666
293	0.910444
294	0.910444
295	0.916742
296	0.916742
297	0.916742
298	0.916742
299	0.917827
300	0.917978
301	0.930272
302	0.930272
303	0.930272
304	0.930272
305	0.923492
306	0.930242
307	0.930302
308	0.931477
309	0.931477
310	0.931477
311	0.931477
312	0.931477
313	0.931477
314	0.937595
315	0.937595
316	0.937595
317	0.937595
318	0.936329
319	0.936329
320	0.936329
321	0.943651
322	0.937655
323	0.937655
324	0.937655
325	0.937655
326	0.937655
327	0.937655
328	0.937655
329	0.943651
330	0.943651
331	0.943651
332	0.943651
333	0.943651
334	0.943651
335	0.943651
336	0.943651
337	0.943651
338	0.944917
339	0.944917
340	0.944917
341	0.944917
342	0.944917
343	0.944917
344	0.944917
345	0.944977
346	0.944977
347	0.944977
348	0.944977
349	0.944977
350	0.944977
351	0.944977
352	0.944977
353	0.944977
354	0.944977
355	0.944977
356	0.955915
357	0.955915
358	0.949858
359	0.944947
360	0.944947
361	0.944947
362	0.949648
363	0.949707
364	0.949707
365	0.945037
366	0.944947
367	0.945037
368	0.945037
369	0.945037
370	0.945037
371	0.945037
372	0.949979
373	0.949919
374	0.949919
375	0.951094
376	0.951094
377	0.951094
378	0.956036
379	0.956036
380	0.956036
381	0.956036
382	0.956036
383	0.955975
384	0.955975
385	0.955975
386	0.95709
387	0.95709
388	0.95706
389	0.95706
390	0.95706
391	0.95706
392	0.962002
393	0.969807
394	0.969807
395	0.966944
396	0.966944
397	0.966944
398	0.966944
399	0.966703
400	0.966703


==> results/diversity/uzdt1/reduced.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	3.0E-5
53	3.0E-5
54	6.0E-5
55	6.0E-5
56	6.0E-5
57	1.21E-4
58	1.21E-4
59	1.21E-4
60	1.21E-4
61	1.21E-4
62	1.51E-4
63	1.51E-4
64	1.51E-4
65	1.51E-4
66	1.81E-4
67	1.81E-4
68	1.81E-4
69	1.81E-4
70	1.81E-4
71	1.81E-4
72	1.81E-4
73	1.81E-4
74	1.51E-4
75	1.81E-4
76	1.21E-4
77	1.21E-4
78	1.21E-4
79	9.1E-5
80	9.1E-5
81	1.21E-4
82	1.21E-4
83	1.21E-4
84	1.21E-4
85	9.1E-5
86	9.1E-5
87	1.21E-4
88	9.1E-5
89	1.21E-4
90	1.21E-4
91	1.21E-4
92	1.21E-4
93	1.21E-4
94	1.21E-4
95	1.81E-4
96	1.81E-4
97	2.41E-4
98	3.32E-4
99	3.32E-4
100	3.62E-4
101	3.62E-4
102	3.62E-4
103	3.62E-4
104	3.92E-4
105	3.92E-4
106	3.92E-4
107	4.22E-4
108	4.22E-4
109	4.22E-4
110	4.22E-4
111	5.13E-4
112	5.13E-4
113	5.43E-4
114	5.43E-4
115	5.73E-4
116	6.03E-4
117	6.03E-4
118	6.03E-4
119	6.03E-4
120	6.03E-4
121	6.03E-4
122	6.03E-4
123	6.03E-4
124	6.03E-4
125	6.03E-4
126	6.63E-4
127	7.23E-4
128	7.23E-4
129	0.004098
130	0.007473
131	0.007564
132	0.007594
133	0.007594
134	0.008287
135	0.016212
136	0.016573
137	0.04282
138	0.04282
139	0.048123
140	0.070271
141	0.073495
142	0.077623
143	0.105797
144	0.108329
145	0.108329
146	0.108329
147	0.119297
148	0.130929
149	0.130929
150	0.162297
151	0.182487
152	0.203912
153	0.21491
154	0.229314
155	0.242542
156	0.269059
157	0.269059
158	0.279787
159	0.279787
160	0.266589
161	0.293919
162	0.317604
163	0.323721
164	0.343277
165	0.367655
166	0.382451
167	0.398391
168	0.410926
169	0.410926
170	0.422799
171	0.446845
172	0.455705
173	0.456398
174	0.456488
175	0.490599
176	0.499066
177	0.509523
178	0.509523
179	0.509523
180	0.509523
181	0.523685
182	0.532273
183	0.538691
184	0.538601
185	0.539776
186	0.565239
187	0.580998
188	0.591394
189	0.591394
190	0.591394
191	0.593142
192	0.60866
193	0.612246
194	0.61993
195	0.625083
196	0.637649
197	0.65148
198	0.65148
199	0.65823
200	0.67646
201	0.683089
202	0.675978
203	0.68321
204	0.675858
205	0.683783
206	0.691015
207	0.69457
208	0.698155
209	0.698035
210	0.704634
211	0.714036
212	0.720756
213	0.720756
214	0.735551
215	0.735672
216	0.738082
217	0.737239
218	0.744651
219	0.749322
220	0.766257
221	0.78036
222	0.787681
223	0.798499
224	0.815254
225	0.801121
226	0.815254
227	0.811186
228	0.82345
229	0.811186
230	0.831285
231	0.81902
232	0.831285
233	0.833123
234	0.842524
235	0.849395
236	0.849937
237	0.849937
238	0.849937
239	0.849937
240	0.849937
241	0.862472
242	0.862472
243	0.862472
244	0.862472
245	0.862472
246	0.862472
247	0.862472
248	0.862472
249	0.862472
250	0.875641
251	0.884108
252	0.892304
253	0.902248
254	0.902248
255	0.902248
256	0.902248
257	0.916411
258	0.916411
259	0.916411
260	0.916411
261	0.92316
262	0.92316
263	0.92316
264	0.91635
265	0.91635
266	0.92316
267	0.930513
268	0.92997
269	0.930513
270	0.92997
271	0.930513
272	0.92997
273	0.930513
274	0.92997
275	0.930513
276	0.930513
277	0.93657
278	0.93657
279	0.943259
280	0.943259
281	0.94338
282	0.94338
283	0.944675
284	0.944675
285	0.944675
286	0.944675
287	0.944675
288	0.944675
289	0.944675
290	0.944675
291	0.950732
292	0.950732
293	0.944675
294	0.950732
295	0.944675
296	0.956789
297	0.950732
298	0.956668
299	0.955162
300	0.956668
301	0.956668
302	0.956789
303	0.956548
304	0.956789
305	0.956548
306	0.956668
307	0.956548
308	0.956548
309	0.956548
310	0.956668
311	0.956548
312	0.956668
313	0.956668
314	0.956668
315	0.956668
316	0.956668
317	0.956668
318	0.956548
319	0.956668
320	0.956789
321	0.956789
322	0.956668
323	0.956789
324	0.956668
325	0.956668
326	0.96161
327	0.964353
328	0.962846
329	0.966432
330	0.966552
331	0.966432
332	0.966552
333	0.971253
334	0.971133
335	0.975953
336	0.975833
337	0.975953
338	0.976074
339	0.975833
340	0.970891
341	0.970891
342	0.970891
343	0.975833
344	0.975953
345	0.975953
346	0.971253
347	0.975953
348	0.976074
349	0.975953
350	0.978816
351	0.975953
352	0.978816
353	0.975953
354	0.975953
355	0.975953
356	0.981076
357	0.975833
358	0.973995
359	0.978695
360	0.976978
361	0.975953
362	0.975953
363	0.978816
364	0.975953
365	0.975833
366	0.975833
367	0.975833
368	0.975953
369	0.975833
370	0.975833
371	0.975833
372	0.978695
373	0.978695
374	0.981558
375	0.981558
376	0.977702
377	0.980564
378	0.980564
379	0.978816
380	0.978695
381	0.978816
382	0.978816
383	0.983578
384	0.98632
385	0.983939
386	0.983939
387	0.983939
388	0.98632
389	0.987284
390	0.987284
391	0.987284
392	0.989273
393	0.987284
394	0.983547
395	0.987284
396	0.986802
397	0.987284
398	0.987284
399	0.987284
400	0.986802


==> results/diversity/uzdt1/threestage.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	3.0E-5
56	6.0E-5
57	6.0E-5
58	9.1E-5
59	1.21E-4
60	1.21E-4
61	1.21E-4
62	1.51E-4
63	1.51E-4
64	1.21E-4
65	1.21E-4
66	1.21E-4
67	1.51E-4
68	1.81E-4
69	1.81E-4
70	1.81E-4
71	1.81E-4
72	1.81E-4
73	1.81E-4
74	1.81E-4
75	1.81E-4
76	1.81E-4
77	1.81E-4
78	1.81E-4
79	1.81E-4
80	1.81E-4
81	1.81E-4
82	1.81E-4
83	1.81E-4
84	1.81E-4
85	1.81E-4
86	1.81E-4
87	1.81E-4
88	1.81E-4
89	1.81E-4
90	1.81E-4
91	2.11E-4
92	2.11E-4
93	3.01E-4
94	3.01E-4
95	2.41E-4
96	2.41E-4
97	2.41E-4
98	2.41E-4
99	1.81E-4
100	3.32E-4
101	3.32E-4
102	3.62E-4
103	3.92E-4
104	3.92E-4
105	3.92E-4
106	3.92E-4
107	3.92E-4
108	3.92E-4
109	3.92E-4
110	5.12E-4
111	5.12E-4
112	5.42E-4
113	5.73E-4
114	5.73E-4
115	5.73E-4
116	5.73E-4
117	5.73E-4
118	6.03E-4
119	6.03E-4
120	6.03E-4
121	6.63E-4
122	0.004038
123	0.004038
124	0.004038
125	0.004038
126	0.004038
127	0.004038
128	0.007473
129	0.007473
130	0.007473
131	0.007503
132	0.007503
133	0.007503
134	0.007503
135	0.011722
136	0.011722
137	0.011722
138	0.011722
139	0.011722
140	0.011722
141	0.014947
142	0.02251
143	0.036492
144	0.039023
145	0.046918
146	0.055747
147	0.055717
148	0.065118
149	0.080968
150	0.100524
151	0.111523
152	0.131049
153	0.14919
154	0.158591
155	0.16959
156	0.181281
157	0.207076
158	0.210058
159	0.224523
160	0.24658
161	0.24658
162	0.262852
163	0.285844
164	0.31001
165	0.313657
166	0.317785
167	0.347165
168	0.347165
169	0.347074
170	0.360453
171	0.374495
172	0.374586
173	0.393389
174	0.419424
175	0.410896
176	0.419334
177	0.430001
178	0.450009
179	0.483035
180	0.518652
181	0.518652
182	0.560628
183	0.560628
184	0.569216
185	0.562346
186	0.571506
187	0.571506
188	0.571506
189	0.574369
190	0.602634
191	0.587868
192	0.59718
193	0.59718
194	0.59718
195	0.597089
196	0.600524
197	0.609926
198	0.609926
199	0.617851
200	0.617851
201	0.631592
202	0.633912
203	0.639758
204	0.64705
205	0.655518
206	0.671729
207	0.681131
208	0.681131
209	0.681131
210	0.687428
211	0.679564
212	0.687308
213	0.702555
214	0.709185
215	0.720545
216	0.709185
217	0.720545
218	0.709185
219	0.723318
220	0.712379
221	0.750347
222	0.751371
223	0.751492
224	0.759688
225	0.759567
226	0.780178
227	0.780178
228	0.786597
229	0.794793
230	0.794793
231	0.794793
232	0.813928
233	0.829597
234	0.829597
235	0.829597
236	0.829597
237	0.820768
238	0.846201
239	0.846201
240	0.837733
241	0.845568
242	0.854367
243	0.854367
244	0.854367
245	0.858224
246	0.862834
247	0.862834
248	0.864582
249	0.879528
250	0.869584
251	0.885735
252	0.876033
253	0.880251
254	0.882602
255	0.904237
256	0.910987
257	0.910987
258	0.910987
259	0.910987
260	0.910987
261	0.910987
262	0.91382
263	0.926897
264	0.929488
265	0.929488
266	0.929488
267	0.935545
268	0.935545
269	0.935545
270	0.935545
271	0.935545
272	0.935545
273	0.930634
274	0.937173
275	0.937173
276	0.937173
277	0.937173
278	0.937173
279	0.938468
280	0.943922
281	0.943922
282	0.944675
283	0.944675
284	0.944675
285	0.944675
286	0.944675
287	0.944675
288	0.944675
289	0.944675
290	0.944675
291	0.944675
292	0.944675
293	0.944675
294	0.944675
295	0.950732
296	0.950732
297	0.950612
298	0.950732
299	0.956668
300	0.956789
301	0.956668
302	0.956668
303	0.961369
304	0.956668
305	0.961369
306	0.956789
307	0.961369
308	0.96149
309	0.96149
310	0.959531
311	0.966191
312	0.96607
313	0.96137
314	0.966312
315	0.965949
316	0.966432
317	0.965949
318	0.966432
319	0.971253
320	0.975833
321	0.971253
322	0.975953
323	0.975833
324	0.975833
325	0.975953
326	0.975833
327	0.976074
328	0.975953
329	0.976074
330	0.975833
331	0.975833
332	0.971253
333	0.975953
334	0.975833
335	0.976074
336	0.975833
337	0.976074
338	0.975833
339	0.976074
340	0.975833
341	0.976074
342	0.976074
343	0.976074
344	0.976074
345	0.975833
346	0.975953
347	0.975833
348	0.975833
349	0.978695
350	0.978695
351	0.978695
352	0.978695
353	0.978695
354	0.978695
355	0.978816
356	0.978816
357	0.978695
358	0.981558
359	0.978695
360	0.978695
361	0.975833
362	0.981559
363	0.981076
364	0.981559
365	0.981559
366	0.981679
367	0.98629
368	0.984421
369	0.98629
370	0.984421
371	0.984542
372	0.983939
373	0.981679
374	0.983939
375	0.981558
376	0.983939
377	0.981558
378	0.981558
379	0.985808
380	0.983939
381	0.985808
382	0.983939
383	0.981558
384	0.983939
385	0.983939
386	0.98406
387	0.98632
388	0.98632
389	0.986441
390	0.98632
391	0.98632
392	0.98632
393	0.98632
394	0.984421
395	0.987284
396	0.986802
397	0.986802
398	0.986802
399	0.983939
400	0.98406


==> results/diversity/uzdt3/hist.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	0.0
57	0.0
58	0.0
59	0.0
60	0.0
61	0.0
62	0.0
63	0.0
64	0.0
65	0.0
66	0.0
67	0.0
68	0.0
69	0.0
70	0.0
71	0.0
72	0.0
73	0.0
74	0.0
75	0.0
76	0.0
77	0.0
78	0.0
79	0.0
80	6.9E-5
81	1.37E-4
82	4.11E-4
83	6.17E-4
84	6.17E-4
85	0.001576
86	0.002056
87	0.002125
88	0.002193
89	0.003975
90	0.006031
91	0.005619
92	0.006168
93	0.006511
94	0.008155
95	0.01542
96	0.015488
97	0.022615
98	0.023849
99	0.02522
100	0.02522
101	0.035362
102	0.040776
103	0.044614
104	0.044614
105	0.044682
106	0.048863
107	0.048931
108	0.048931
109	0.048931
110	0.080524
111	0.080592
112	0.080661
113	0.082648
114	0.082648
115	0.082648
116	0.082648
117	0.082648
118	0.094024
119	0.1054
120	0.1054
121	0.109033
122	0.109033
123	0.111431
124	0.111431
125	0.142613
126	0.148849
127	0.174411
128	0.187226
129	0.184211
130	0.19079
131	0.184553
132	0.19079
133	0.196409
134	0.200247
135	0.214502
136	0.21272
137	0.226769
138	0.226837
139	0.226769
140	0.227111
141	0.226769
142	0.227043
143	0.226837
144	0.236774
145	0.236774
146	0.25562
147	0.258429
148	0.281319
149	0.29482
150	0.310582
151	0.310582
152	0.321135
153	0.339227
154	0.340872
155	0.355263
156	0.359238
157	0.365269
158	0.36849
159	0.386239
160	0.40015
161	0.398438
162	0.399808
163	0.414405
164	0.416393
165	0.43469
166	0.448876
167	0.464776
168	0.497053
169	0.503084
170	0.50466
171	0.506511
172	0.507059
173	0.506647
174	0.509937
175	0.506511
176	0.506511
177	0.535568
178	0.535568
179	0.572026
180	0.578057
181	0.58676
182	0.586829
183	0.59238
184	0.61801
185	0.640899
186	0.640968
187	0.640899
188	0.640968
189	0.650768
190	0.651042
191	0.651042
192	0.656387
193	0.65673
194	0.663857
195	0.685924
196	0.71642
197	0.716489
198	0.709362
199	0.723205
200	0.7365
201	0.743558
202	0.746094
203	0.753221
204	0.763843
205	0.759526
206	0.769189
207	0.786938
208	0.779057
209	0.775357
210	0.783169
211	0.793586
212	0.793723
213	0.811952
214	0.815653
215	0.821752
216	0.821752
217	0.821752
218	0.821614
219	0.825041
220	0.825452
221	0.831895
222	0.831963
223	0.83539
224	0.83539
225	0.835321
226	0.837445
227	0.837308
228	0.83772
229	0.846354
230	0.848068
231	0.848205
232	0.847725
233	0.847794
234	0.847725
235	0.848273
236	0.848273
237	0.851014
238	0.851357
239	0.852043
240	0.853207
241	0.852043
242	0.852043
243	0.858416
244	0.852796
245	0.858416
246	0.852796
247	0.868284
248	0.868284
249	0.884595
250	0.886445
251	0.892544
252	0.90159
253	0.901865
254	0.901865
255	0.901865
256	0.894257
257	0.894257
258	0.895834
259	0.923589
260	0.923657
261	0.936678
262	0.937158
263	0.93894
264	0.938871
265	0.944627
266	0.940721
267	0.944627
268	0.940721
269	0.959293
270	0.963953
271	0.966009
272	0.963953
273	0.947026
274	0.948397
275	0.961623
276	0.973068
277	0.958676
278	0.958813
279	0.970806
280	0.973205
281	0.965255
282	0.968545
283	0.977933
284	0.97293
285	0.977591
286	0.977591
287	0.977522
288	0.97574
289	0.977591
290	0.973616
291	0.983347
292	0.979578
293	0.979578
294	0.979852
295	0.981839
296	0.986636
297	0.991022
298	0.986088
299	0.991022
300	0.982731
301	0.992393
302	0.987459
303	0.983073
304	0.990612
305	0.982525
306	0.983621
307	0.987254
308	0.992736
309	0.992325
310	0.987733
311	0.987665
312	0.982045
313	0.987665
314	0.992736
315	0.992668
316	0.991023
317	0.985197
318	0.991023
319	0.992325
320	0.991023
321	0.983005
322	0.989583
323	0.986842
324	0.989583
325	0.990954
326	0.989515
327	0.986294
328	0.983073
329	0.983484
330	0.986774
331	0.986774
332	0.990886
333	0.992325
334	0.990954
335	0.990543
336	0.986568
337	0.9865
338	0.989584
339	0.989172
340	0.989584
341	0.989172
342	0.98883
343	0.989172
344	0.9865
345	0.989583
346	0.986568
347	0.987116
348	0.9865
349	0.987391
350	0.986979
351	0.989241
352	0.989652
353	0.985129
354	0.985814
355	0.984169
356	0.983621
357	0.98369
358	0.984307
359	0.983964
360	0.980812
361	0.979235
362	0.981017
363	0.983964
364	0.979099
365	0.981497
366	0.982388
367	0.983142
368	0.979578
369	0.98369
370	0.98321
371	0.989446
372	0.987665
373	0.992188
374	0.992051
375	0.983073
376	0.978619
377	0.982045
378	0.983553
379	0.986226
380	0.987391
381	0.990269
382	0.989241
383	0.989995
384	0.989241
385	0.988761
386	0.989446
387	0.988761
388	0.98739
389	0.983964
390	0.985197
391	0.984718
392	0.982662
393	0.985266
394	0.986226
395	0.9865
396	0.982319
397	0.984649
398	0.986705
399	0.979578
400	0.980949


==> results/diversity/uzdt3/naive.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	0.0
57	0.0
58	0.0
59	0.0
60	0.0
61	0.0
62	0.0
63	0.0
64	0.0
65	0.0
66	0.0
67	0.0
68	0.0
69	0.0
70	0.0
71	0.0
72	0.0
73	0.0
74	0.0
75	0.0
76	0.0
77	0.0
78	0.0
79	0.0
80	0.0
81	0.0
82	0.0
83	0.0
84	4.11E-4
85	0.001439
86	0.001439
87	0.001919
88	0.002399
89	0.002399
90	0.005003
91	0.005003
92	0.005003
93	0.007127
94	0.007127
95	0.007127
96	0.008087
97	0.011308
98	0.011719
99	0.0135
100	0.0135
101	0.017681
102	0.017681
103	0.017681
104	0.021245
105	0.021313
106	0.025494
107	0.035019
108	0.0429
109	0.0429
110	0.0429
111	0.0429
112	0.047355
113	0.060924
114	0.064214
115	0.066475
116	0.066818
117	0.070518
118	0.070518
119	0.080387
120	0.080455
121	0.080455
122	0.080524
123	0.093887
124	0.098342
125	0.119792
126	0.119792
127	0.140625
128	0.140625
129	0.140625
130	0.148643
131	0.153989
132	0.160499
133	0.162487
134	0.162487
135	0.162487
136	0.162487
137	0.186335
138	0.196409
139	0.196341
140	0.196341
141	0.196409
142	0.196409
143	0.198191
144	0.198191
145	0.224987
146	0.224987
147	0.225055
148	0.225124
149	0.230675
150	0.240749
151	0.24116
152	0.245134
153	0.250754
154	0.250754
155	0.250754
156	0.301672
157	0.3223
158	0.3223
159	0.3223
160	0.332374
161	0.33491
162	0.361294
163	0.375617
164	0.375617
165	0.375617
166	0.375617
167	0.39131
168	0.414953
169	0.436746
170	0.466626
171	0.473479
172	0.473479
173	0.491776
174	0.491776
175	0.505208
176	0.510554
177	0.510554
178	0.510554
179	0.510554
180	0.510554
181	0.510485
182	0.510485
183	0.510485
184	0.51775
185	0.536596
186	0.536596
187	0.581552
188	0.581552
189	0.581552
190	0.596903
191	0.602591
192	0.611088
193	0.621094
194	0.621094
195	0.62966
196	0.62966
197	0.62966
198	0.656456
199	0.656456
200	0.656456
201	0.656456
202	0.672218
203	0.684005
204	0.684005
205	0.708676
206	0.708676
207	0.710801
208	0.710801
209	0.710732
210	0.739515
211	0.739515
212	0.747327
213	0.755209
214	0.755209
215	0.764392
216	0.764529
217	0.764529
218	0.764529
219	0.774397
220	0.774397
221	0.799068
222	0.825932
223	0.836966
224	0.845052
225	0.845052
226	0.845052
227	0.84512
228	0.84512
229	0.84512
230	0.845052
231	0.845052
232	0.85307
233	0.85307
234	0.85307
235	0.85307
236	0.85307
237	0.85307
238	0.85307
239	0.85307
240	0.85307
241	0.85307
242	0.85307
243	0.85307
244	0.864857
245	0.864857
246	0.864857
247	0.864857
248	0.864857
249	0.864857
250	0.866502
251	0.872396
252	0.867188
253	0.877742
254	0.877947
255	0.891996
256	0.897615
257	0.897615
258	0.897615
259	0.905017
260	0.905017
261	0.905017
262	0.899123
263	0.899123
264	0.899123
265	0.905017
266	0.905291
267	0.905291
268	0.905291
269	0.905291
270	0.912487
271	0.912487
272	0.912555
273	0.912555
274	0.910705
275	0.912897
276	0.912966
277	0.934005
278	0.934005
279	0.934005
280	0.926398
281	0.936541
282	0.936541
283	0.941749
284	0.941749
285	0.94216
286	0.94216
287	0.952782
288	0.952782
289	0.949356
290	0.949356
291	0.952988
292	0.961143
293	0.961075
294	0.961075
295	0.960938
296	0.960732
297	0.960732
298	0.961075
299	0.977796
300	0.994243
301	0.994243
302	0.994243
303	0.994243
304	0.994243
305	0.994243
306	0.994312
307	0.994312
308	0.994312
309	0.994243
310	0.994243
311	0.994243
312	0.994243
313	0.986774
314	0.994243
315	0.994243
316	0.994243
317	0.994243
318	0.994312
319	0.994312
320	0.994312
321	0.994312
322	0.994312
323	0.994312
324	0.994449
325	0.994449
326	0.994449
327	0.994449
328	0.994449
329	0.994449
330	0.994449
331	0.994312
332	0.994312
333	0.994312
334	0.994312
335	0.994312
336	0.994312
337	0.994312
338	0.994312
339	0.994312
340	0.994449
341	0.994449
342	0.994449
343	0.994449
344	0.994655
345	0.994518
346	0.994518
347	0.994518
348	0.994792
349	0.99486
350	0.99486
351	0.99486
352	0.99486
353	0.994518
354	0.994518
355	0.99438
356	0.99438
357	0.994518
358	0.994518
359	0.994449
360	0.994449
361	0.994449
362	0.994724
363	0.994724
364	0.994724
365	0.994724
366	0.994724
367	0.994724
368	0.99486
369	0.99486
370	0.995066
371	0.995066
372	0.995066
373	0.995203
374	0.994929
375	0.994998
376	0.994998
377	0.994998
378	0.995203
379	0.995203
380	0.997053
381	0.997053
382	0.997053
383	0.997053
384	0.996984
385	0.996984
386	0.996984
387	0.996984
388	0.995135
389	0.995135
390	0.995135
391	0.995135
392	0.995066
393	0.995066
394	0.996916
395	0.998355
396	0.996642
397	0.996642
398	0.996642
399	0.996984
400	0.995066


==> results/diversity/uzdt3/reduced.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	0.0
57	0.0
58	0.0
59	0.0
60	0.0
61	0.0
62	0.0
63	0.0
64	0.0
65	0.0
66	0.0
67	0.0
68	0.0
69	0.0
70	0.0
71	0.0
72	0.0
73	0.0
74	0.0
75	0.0
76	0.0
77	0.0
78	0.0
79	0.0
80	0.0
81	0.0
82	6.17E-4
83	6.17E-4
84	0.001577
85	0.001919
86	0.001919
87	0.002056
88	0.002056
89	0.002056
90	0.002193
91	0.002193
92	0.002878
93	0.002878
94	0.002878
95	0.00466
96	0.00466
97	0.00466
98	0.008224
99	0.010006
100	0.017887
101	0.017887
102	0.021793
103	0.025494
104	0.029674
105	0.033238
106	0.033306
107	0.035088
108	0.048657
109	0.052289
110	0.052289
111	0.057977
112	0.058046
113	0.065584
114	0.065927
115	0.065995
116	0.071683
117	0.076206
118	0.078194
119	0.079564
120	0.084019
121	0.084019
122	0.123081
123	0.123081
124	0.129318
125	0.153098
126	0.173589
127	0.175576
128	0.186952
129	0.187295
130	0.187295
131	0.187295
132	0.187295
133	0.187295
134	0.189351
135	0.189351
136	0.20059
137	0.231017
138	0.231017
139	0.231017
140	0.231017
141	0.248904
142	0.258977
143	0.259663
144	0.259663
145	0.28406
146	0.312979
147	0.342448
148	0.342448
149	0.342448
150	0.352522
151	0.376714
152	0.380894
153	0.380894
154	0.380894
155	0.41934
156	0.429414
157	0.429551
158	0.447711
159	0.447848
160	0.447848
161	0.447848
162	0.466077
163	0.474849
164	0.493626
165	0.578331
166	0.581072
167	0.578331
168	0.605332
169	0.597451
170	0.604989
171	0.602385
172	0.623835
173	0.623835
174	0.624178
175	0.624178
176	0.651042
177	0.650699
178	0.655976
179	0.656319
180	0.683114
181	0.683183
182	0.683114
183	0.683114
184	0.690995
185	0.690652
186	0.708334
187	0.708334
188	0.718339
189	0.718339
190	0.718339
191	0.718339
192	0.73835
193	0.754386
194	0.771313
195	0.807908
196	0.807908
197	0.82696
198	0.836966
199	0.837171
200	0.837103
201	0.837103
202	0.837103
203	0.833334
204	0.833402
205	0.843476
206	0.843408
207	0.851083
208	0.851152
209	0.851426
210	0.851426
211	0.858416
212	0.864309
213	0.864241
214	0.872259
215	0.872122
216	0.872122
217	0.872122
218	0.872122
219	0.872053
220	0.891653
221	0.891653
222	0.891653
223	0.891995
224	0.891995
225	0.891995
226	0.891653
227	0.897547
228	0.905154
229	0.905154
230	0.914474
231	0.914474
232	0.914474
233	0.914474
234	0.914474
235	0.914474
236	0.914474
237	0.922081
238	0.922081
239	0.922081
240	0.922081
241	0.922081
242	0.93003
243	0.936746
244	0.936746
245	0.936746
246	0.950932
247	0.951001
248	0.951001
249	0.951001
250	0.951001
251	0.951001
252	0.951001
253	0.960458
254	0.977316
255	0.977316
256	0.977316
257	0.977316
258	0.977316
259	0.977316
260	0.977316
261	0.977316
262	0.977316
263	0.994175
264	0.994175
265	0.994175
266	0.994175
267	0.994175
268	0.994106
269	0.994106
270	0.994106
271	0.994038
272	0.994038
273	0.994106
274	0.994106
275	0.994106
276	0.994106
277	0.994106
278	0.994106
279	0.994106
280	0.994175
281	0.994175
282	0.994175
283	0.994175
284	0.994518
285	0.994449
286	0.994106
287	0.994449
288	0.994106
289	0.994449
290	0.994449
291	0.994449
292	0.994106
293	0.994792
294	0.994792
295	0.994792
296	0.994518
297	0.994518
298	0.994518
299	0.994175
300	0.994106
301	0.994449
302	0.994449
303	0.994106
304	0.994106
305	0.994106
306	0.994106
307	0.994106
308	0.994106
309	0.994106
310	0.994106
311	0.994106
312	0.994106
313	0.994106
314	0.994106
315	0.994106
316	0.994106
317	0.994106
318	0.994106
319	0.994106
320	0.994106
321	0.994106
322	0.994106
323	0.994106
324	0.994106
325	0.995888
326	0.995888
327	0.995888
328	0.996368
329	0.99582
330	0.998629
331	0.998081
332	0.995888
333	0.997602
334	0.995888
335	0.997602
336	0.997944
337	0.997602
338	0.995888
339	0.994381
340	0.994518
341	0.994792
342	0.994518
343	0.994449
344	0.994449
345	0.99486
346	0.996231
347	0.995888
348	0.995888
349	0.995888
350	0.99767
351	0.998013
352	0.99767
353	0.998013
354	0.997739
355	0.997807
356	0.997807
357	0.997739
358	0.996299
359	0.996299
360	0.995957
361	0.99767
362	0.99767
363	0.998013
364	0.998013
365	0.997327
366	0.997327
367	0.997327
368	0.997259
369	0.997876
370	0.997876
371	0.998287
372	0.998698
373	0.998355
374	0.998424
375	0.998013
376	0.998492
377	0.998629
378	0.99815
379	0.998629
380	0.998629
381	0.998629
382	0.998629
383	0.998561
384	0.998561
385	0.998561
386	0.998561
387	0.998561
388	0.998561
389	0.998629
390	0.998561
391	0.998561
392	0.998629
393	0.998629
394	0.998561
395	0.998629
396	0.998424
397	0.998561
398	0.998492
399	0.998492
400	0.998492


==> results/diversity/uzdt3/threestage.tsv <==
iteration	diversity
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	0.0
57	0.0
58	0.0
59	0.0
60	0.0
61	0.0
62	0.0
63	0.0
64	0.0
65	0.0
66	0.0
67	0.0
68	0.0
69	0.0
70	0.0
71	0.0
72	0.0
73	0.0
74	0.0
75	0.0
76	0.0
77	0.0
78	6.9E-5
79	4.8E-4
80	0.001028
81	0.001439
82	0.001439
83	0.001508
84	0.001645
85	0.002193
86	0.002193
87	0.002193
88	0.002193
89	0.002193
90	0.007059
91	0.007881
92	0.011376
93	0.011376
94	0.011514
95	0.011582
96	0.023712
97	0.023712
98	0.023712
99	0.027687
100	0.035156
101	0.042626
102	0.043243
103	0.048863
104	0.048931
105	0.048931
106	0.059074
107	0.062089
108	0.074425
109	0.074425
110	0.074425
111	0.080113
112	0.082648
113	0.082648
114	0.082717
115	0.121094
116	0.123081
117	0.123081
118	0.130071
119	0.130071
120	0.130071
121	0.130071
122	0.141447
123	0.141447
124	0.154331
125	0.167352
126	0.173589
127	0.184965
128	0.185033
129	0.185033
130	0.185033
131	0.185033
132	0.198534
133	0.20059
134	0.202303
135	0.202646
136	0.202646
137	0.209636
138	0.209636
139	0.217174
140	0.222794
141	0.244518
142	0.262336
143	0.284129
144	0.284129
145	0.320107
146	0.321341
147	0.351015
148	0.351015
149	0.351015
150	0.351015
151	0.374863
152	0.388021
153	0.388021
154	0.402344
155	0.402344
156	0.402344
157	0.424068
158	0.424068
159	0.442298
160	0.460664
161	0.460664
162	0.465324
163	0.46594
164	0.480194
165	0.500685
166	0.512336
167	0.512336
168	0.554688
169	0.554688
170	0.554688
171	0.554688
172	0.562637
173	0.562637
174	0.58676
175	0.58676
176	0.612459
177	0.612459
178	0.639871
179	0.649603
180	0.639871
181	0.649534
182	0.666324
183	0.69312
184	0.666324
185	0.69312
186	0.675987
187	0.737528
188	0.710732
189	0.737733
190	0.718819
191	0.737733
192	0.745614
193	0.737733
194	0.745614
195	0.737733
196	0.809416
197	0.809484
198	0.817366
199	0.833402
200	0.833402
201	0.833265
202	0.833196
203	0.834978
204	0.836623
205	0.842517
206	0.842517
207	0.844641
208	0.844984
209	0.844984
210	0.844984
211	0.844984
212	0.844641
213	0.844641
214	0.844641
215	0.853002
216	0.853002
217	0.853002
218	0.853002
219	0.853002
220	0.853002
221	0.853002
222	0.853002
223	0.853002
224	0.853002
225	0.858964
226	0.859238
227	0.865132
228	0.881168
229	0.88994
230	0.88994
231	0.88994
232	0.898918
233	0.898849
234	0.898849
235	0.904811
236	0.904811
237	0.904811
238	0.905085
239	0.905085
240	0.919614
241	0.919614
242	0.919614
243	0.919614
244	0.919614
245	0.919614
246	0.919614
247	0.919682
248	0.919682
249	0.919682
250	0.950864
251	0.950864
252	0.950864
253	0.950864
254	0.960321
255	0.977179
256	0.962651
257	0.962582
258	0.962582
259	0.962582
260	0.962582
261	0.977316
262	0.977316
263	0.977316
264	0.977316
265	0.977316
266	0.98506
267	0.98506
268	0.98506
269	0.994243
270	0.994243
271	0.994243
272	0.994243
273	0.994243
274	0.994243
275	0.994243
276	0.994243
277	0.994586
278	0.994792
279	0.994792
280	0.994586
281	0.994586
282	0.994586
283	0.994586
284	0.994586
285	0.994586
286	0.994586
287	0.994586
288	0.994243
289	0.994243
290	0.994243
291	0.994243
292	0.994518
293	0.994243
294	0.994243
295	0.994243
296	0.994175
297	0.994106
298	0.994175
299	0.994175
300	0.994175
301	0.994175
302	0.994175
303	0.994175
304	0.994312
305	0.994312
306	0.994518
307	0.994518
308	0.994792
309	0.994792
310	0.994792
311	0.994792
312	0.99486
313	0.99486
314	0.99486
315	0.99486
316	0.994792
317	0.994792
318	0.994792
319	0.994792
320	0.996711
321	0.996711
322	0.996711
323	0.994792
324	0.994792
325	0.994792
326	0.996163
327	0.996231
328	0.996163
329	0.996163
330	0.996163
331	0.996163
332	0.996163
333	0.996163
334	0.996163
335	0.994792
336	0.994792
337	0.994792
338	0.99486
339	0.99486
340	0.996026
341	0.99486
342	0.996026
343	0.996026
344	0.996026
345	0.997875
346	0.998218
347	0.99815
348	0.998629
349	0.998629
350	0.998698
351	0.998698
352	0.998698
353	0.996779
354	0.998698
355	0.998492
356	0.998766
357	0.998492
358	0.998972
359	0.999315
360	0.999315
361	0.999315
362	0.999315
363	0.998972
364	0.998972
365	0.998698
366	0.999041
367	0.998629
368	0.998218
369	0.998629
370	0.998629
371	0.998629
372	0.998629
373	0.998629
374	0.998629
375	0.998629
376	0.998629
377	0.998629
378	0.998972
379	0.998904
380	0.998904
381	0.998904
382	0.998698
383	0.998629
384	0.998629
385	0.998629
386	0.998629
387	0.998904
388	0.998629
389	0.998629
390	0.998629
391	0.998629
392	0.998629
393	0.998629
394	0.998698
395	0.998629
396	0.998766
397	0.998766
398	0.998561
399	0.998698
400	0.998424


==> results/fronts/means/uzdt1/200/hist.1.tsv <==
200	5000	6.946	0.0041	1.0698
200	5000	6.946	0.0103	1.0479
200	5000	6.946	0.0162	0.9916
200	5000	6.946	0.0309	0.952
200	5000	6.946	0.0397	0.9187
200	5000	6.946	0.0508	0.9012
200	5000	6.946	0.0692	0.8696
200	5000	6.946	0.0762	0.8419
200	5000	6.946	0.0833	0.8172
200	5000	6.946	0.0885	0.8084
200	5000	6.946	0.111	0.7937
200	5000	6.946	0.1252	0.7659
200	5000	6.946	0.1488	0.7465
200	5000	6.946	0.1581	0.7225
200	5000	6.946	0.1624	0.6942
200	5000	6.946	0.2003	0.68
200	5000	6.946	0.2061	0.6626
200	5000	6.946	0.2311	0.6304
200	5000	6.946	0.2466	0.6102
200	5000	6.946	0.2941	0.5536
200	5000	6.946	0.3389	0.5475
200	5000	6.946	0.3524	0.5115
200	5000	6.946	0.3577	0.5014
200	5000	6.946	0.3897	0.4776
200	5000	6.946	0.4669	0.4162
200	5000	6.946	0.4787	0.41
200	5000	6.946	0.4992	0.3859
200	5000	6.946	0.609	0.3145
200	5000	6.946	0.6264	0.298
200	5000	6.946	0.6777	0.2633
200	5000	6.946	0.697	0.2544
200	5000	6.946	0.7153	0.2427
200	5000	6.946	0.7204	0.237
200	5000	6.946	0.7579	0.2184
200	5000	6.946	0.7747	0.196
200	5000	6.946	0.8079	0.1846
200	5000	6.946	0.8303	0.1735
200	5000	6.946	0.8378	0.1665
200	5000	6.946	0.8684	0.1568
200	5000	6.946	0.8823	0.1314
200	5000	6.946	0.9098	0.1208


==> results/fronts/means/uzdt1/200/naive.1.tsv <==
200	5000	5.138	0.0029	2.913
200	5000	5.138	0.0031	1.5604
200	5000	5.138	0.0033	1.211
200	5000	5.138	0.0034	1.1874
200	5000	5.138	0.0036	1.1146
200	5000	5.138	0.0038	1.0819
200	5000	5.138	0.0069	1.0623
200	5000	5.138	0.0096	1.0579
200	5000	5.138	0.0103	1.0259
200	5000	5.138	0.016	1.0162
200	5000	5.138	0.0161	1.013
200	5000	5.138	0.0196	1.0128
200	5000	5.138	0.0218	1.008
200	5000	5.138	0.022	1.0078
200	5000	5.138	0.0231	0.9587
200	5000	5.138	0.037	0.9526
200	5000	5.138	0.0399	0.944
200	5000	5.138	0.0456	0.917
200	5000	5.138	0.0596	0.9078
200	5000	5.138	0.0635	0.9013
200	5000	5.138	0.0646	0.8946
200	5000	5.138	0.0724	0.8433
200	5000	5.138	0.079	0.8286
200	5000	5.138	0.0994	0.8013
200	5000	5.138	0.1166	0.7916
200	5000	5.138	0.1178	0.7883
200	5000	5.138	0.1335	0.7596
200	5000	5.138	0.139	0.7468
200	5000	5.138	0.1392	0.7392
200	5000	5.138	0.1439	0.7278
200	5000	5.138	0.194	0.7051
200	5000	5.138	0.1951	0.6971
200	5000	5.138	0.1998	0.6861
200	5000	5.138	0.2035	0.6805
200	5000	5.138	0.2068	0.6768
200	5000	5.138	0.2087	0.6759
200	5000	5.138	0.2102	0.6619
200	5000	5.138	0.2111	0.6601
200	5000	5.138	0.2411	0.6591
200	5000	5.138	0.3078	0.6298
200	5000	5.138	0.3151	0.6264
200	5000	5.138	0.3159	0.6255
200	5000	5.138	0.3168	0.5962
200	5000	5.138	0.3192	0.5768
200	5000	5.138	0.3193	0.5767
200	5000	5.138	0.3313	0.5603
200	5000	5.138	0.3626	0.5067
200	5000	5.138	0.3701	0.5058
200	5000	5.138	0.3709	0.4863
200	5000	5.138	0.4097	0.4802
200	5000	5.138	0.4133	0.4495
200	5000	5.138	0.4693	0.4426
200	5000	5.138	0.4703	0.4264
200	5000	5.138	0.4997	0.4147
200	5000	5.138	0.509	0.4035
200	5000	5.138	0.5177	0.3899
200	5000	5.138	0.5187	0.3881
200	5000	5.138	0.5209	0.3781
200	5000	5.138	0.5253	0.3781
200	5000	5.138	0.5505	0.3635
200	5000	5.138	0.5562	0.3593
200	5000	5.138	0.558	0.3582
200	5000	5.138	0.5623	0.3467
200	5000	5.138	0.5726	0.324
200	5000	5.138	0.5754	0.3205
200	5000	5.138	0.6589	0.3127
200	5000	5.138	0.661	0.2876
200	5000	5.138	0.6715	0.2681
200	5000	5.138	0.7113	0.2505
200	5000	5.138	0.7165	0.2427
200	5000	5.138	0.7169	0.2415
200	5000	5.138	0.7671	0.2409
200	5000	5.138	0.7755	0.2148
200	5000	5.138	0.7768	0.2011
200	5000	5.138	0.7956	0.1984
200	5000	5.138	0.7958	0.1906
200	5000	5.138	0.8165	0.1865
200	5000	5.138	0.8559	0.1761


==> results/fronts/means/uzdt1/200/reduced.8.tsv <==
200	5000	7.421	0.0071	1.0516
200	5000	7.421	0.0159	1.0159
200	5000	7.421	0.0249	0.9845
200	5000	7.421	0.0369	0.9428
200	5000	7.421	0.0419	0.9264
200	5000	7.421	0.0519	0.8963
200	5000	7.421	0.0679	0.8784
200	5000	7.421	0.0762	0.8586
200	5000	7.421	0.0863	0.8334
200	5000	7.421	0.1106	0.8051
200	5000	7.421	0.1199	0.7816
200	5000	7.421	0.154	0.7596
200	5000	7.421	0.1622	0.7225
200	5000	7.421	0.194	0.6818
200	5000	7.421	0.2006	0.6498
200	5000	7.421	0.2154	0.6417
200	5000	7.421	0.2287	0.6265
200	5000	7.421	0.2957	0.5505
200	5000	7.421	0.3451	0.5146
200	5000	7.421	0.3583	0.5019
200	5000	7.421	0.3652	0.4893
200	5000	7.421	0.3769	0.4828
200	5000	7.421	0.4279	0.4561
200	5000	7.421	0.4393	0.4324
200	5000	7.421	0.4878	0.4096
200	5000	7.421	0.4926	0.3925
200	5000	7.421	0.5187	0.3756
200	5000	7.421	0.5383	0.3505
200	5000	7.421	0.546	0.3407
200	5000	7.421	0.6005	0.3232
200	5000	7.421	0.6242	0.3015
200	5000	7.421	0.6641	0.2947
200	5000	7.421	0.6721	0.2703
200	5000	7.421	0.6806	0.2601
200	5000	7.421	0.6872	0.2488
200	5000	7.421	0.7368	0.2401
200	5000	7.421	0.7415	0.2351
200	5000	7.421	0.7456	0.2193
200	5000	7.421	0.7776	0.2162
200	5000	7.421	0.7846	0.1847
200	5000	7.421	0.8392	0.1659
200	5000	7.421	0.8977	0.1239
200	5000	7.421	0.9543	0.1046
200	5000	7.421	0.996	0.0835


==> results/fronts/means/uzdt1/200/threestage.7.tsv <==
200	5000	5.353	0.004	1.0673
200	5000	5.353	0.0059	1.0538
200	5000	5.353	0.0104	1.0209
200	5000	5.353	0.0136	0.9978
200	5000	5.353	0.0204	0.9738
200	5000	5.353	0.0249	0.9434
200	5000	5.353	0.0349	0.9246
200	5000	5.353	0.0394	0.9165
200	5000	5.353	0.0437	0.8975
200	5000	5.353	0.0563	0.8581
200	5000	5.353	0.0721	0.8392
200	5000	5.353	0.0789	0.8239
200	5000	5.353	0.0853	0.8152
200	5000	5.353	0.0978	0.7866
200	5000	5.353	0.1071	0.7623
200	5000	5.353	0.1169	0.7503
200	5000	5.353	0.1262	0.7484
200	5000	5.353	0.1441	0.7254
200	5000	5.353	0.163	0.7154
200	5000	5.353	0.1664	0.6893
200	5000	5.353	0.1693	0.6697
200	5000	5.353	0.2106	0.6424
200	5000	5.353	0.2293	0.6226
200	5000	5.353	0.2403	0.6193
200	5000	5.353	0.2454	0.6105
200	5000	5.353	0.2481	0.591
200	5000	5.353	0.28	0.5662
200	5000	5.353	0.3108	0.5312
200	5000	5.353	0.3283	0.5236
200	5000	5.353	0.3367	0.5041
200	5000	5.353	0.3451	0.4955
200	5000	5.353	0.3718	0.485
200	5000	5.353	0.3773	0.4807
200	5000	5.353	0.3925	0.4648
200	5000	5.353	0.3967	0.4592
200	5000	5.353	0.4014	0.4471
200	5000	5.353	0.446	0.4208
200	5000	5.353	0.4518	0.4085
200	5000	5.353	0.4772	0.4029
200	5000	5.353	0.5649	0.3403
200	5000	5.353	0.5691	0.3293
200	5000	5.353	0.6119	0.3039
200	5000	5.353	0.6257	0.2986
200	5000	5.353	0.6403	0.2751
200	5000	5.353	0.6547	0.2724
200	5000	5.353	0.6634	0.262
200	5000	5.353	0.6665	0.2523
200	5000	5.353	0.681	0.2504
200	5000	5.353	0.6893	0.2384
200	5000	5.353	0.7398	0.2118
200	5000	5.353	0.7694	0.2023
200	5000	5.353	0.7829	0.1986
200	5000	5.353	0.7876	0.1925
200	5000	5.353	0.7965	0.1897
200	5000	5.353	0.8036	0.1692


==> results/fronts/means/uzdt1/400/hist.1.tsv <==
400	10000	9.108	0.0089	0.9205
400	10000	9.108	0.0228	0.8621
400	10000	9.108	0.0289	0.8429
400	10000	9.108	0.0403	0.8135
400	10000	9.108	0.0472	0.793
400	10000	9.108	0.0597	0.7696
400	10000	9.108	0.0704	0.7534
400	10000	9.108	0.0802	0.7328
400	10000	9.108	0.0901	0.7114
400	10000	9.108	0.1023	0.6932
400	10000	9.108	0.1105	0.6791
400	10000	9.108	0.1255	0.6601
400	10000	9.108	0.1369	0.6419
400	10000	9.108	0.1424	0.6358
400	10000	9.108	0.1479	0.6253
400	10000	9.108	0.1555	0.6188
400	10000	9.108	0.1628	0.6088
400	10000	9.108	0.1725	0.5968
400	10000	9.108	0.1797	0.5879
400	10000	9.108	0.1905	0.5762
400	10000	9.108	0.2044	0.5575
400	10000	9.108	0.221	0.5413
400	10000	9.108	0.2329	0.5277
400	10000	9.108	0.2426	0.5198
400	10000	9.108	0.2513	0.511
400	10000	9.108	0.2691	0.4922
400	10000	9.108	0.2765	0.4877
400	10000	9.108	0.2814	0.4807
400	10000	9.108	0.2909	0.4708
400	10000	9.108	0.3032	0.4605
400	10000	9.108	0.3214	0.4483
400	10000	9.108	0.3268	0.4403
400	10000	9.108	0.3463	0.4204
400	10000	9.108	0.3593	0.4122
400	10000	9.108	0.4025	0.3754
400	10000	9.108	0.4079	0.3691
400	10000	9.108	0.4268	0.3578
400	10000	9.108	0.4347	0.3495
400	10000	9.108	0.4423	0.3439
400	10000	9.108	0.4539	0.3364
400	10000	9.108	0.4641	0.3286
400	10000	9.108	0.4794	0.3159
400	10000	9.108	0.5021	0.2989
400	10000	9.108	0.5147	0.2914
400	10000	9.108	0.5266	0.2825
400	10000	9.108	0.5407	0.2752
400	10000	9.108	0.5482	0.2707
400	10000	9.108	0.5604	0.2618
400	10000	9.108	0.5699	0.2517
400	10000	9.108	0.5781	0.2477
400	10000	9.108	0.5907	0.2411
400	10000	9.108	0.6028	0.2328
400	10000	9.108	0.6196	0.2215
400	10000	9.108	0.6406	0.2062
400	10000	9.108	0.6558	0.1982
400	10000	9.108	0.6787	0.1888
400	10000	9.108	0.69	0.1795
400	10000	9.108	0.6995	0.1696
400	10000	9.108	0.7255	0.156
400	10000	9.108	0.7358	0.1496
400	10000	9.108	0.758	0.1363
400	10000	9.108	0.7701	0.13
400	10000	9.108	0.7823	0.1218
400	10000	9.108	0.7986	0.1152
400	10000	9.108	0.8164	0.1091
400	10000	9.108	0.8227	0.1007
400	10000	9.108	0.8383	0.0921
400	10000	9.108	0.8571	0.0815
400	10000	9.108	0.8644	0.077
400	10000	9.108	0.8828	0.0696
400	10000	9.108	0.8917	0.063
400	10000	9.108	0.9067	0.0594
400	10000	9.108	0.9238	0.0483
400	10000	9.108	0.9393	0.0386
400	10000	9.108	0.96	0.0273
400	10000	9.108	0.9816	0.0162
400	10000	9.108	0.992	0.0089


==> results/fronts/means/uzdt1/400/naive.1.tsv <==
400	10000	8.599	0.0029	2.913
400	10000	8.599	0.0031	1.5604
400	10000	8.599	0.0033	1.211
400	10000	8.599	0.0034	0.9683
400	10000	8.599	0.004	0.9636
400	10000	8.599	0.009	0.9273
400	10000	8.599	0.0178	0.8859
400	10000	8.599	0.0281	0.8545
400	10000	8.599	0.0353	0.834
400	10000	8.599	0.0427	0.8106
400	10000	8.599	0.0565	0.7885
400	10000	8.599	0.0675	0.7783
400	10000	8.599	0.0754	0.7501
400	10000	8.599	0.0778	0.7379
400	10000	8.599	0.0856	0.7258
400	10000	8.599	0.0882	0.7235
400	10000	8.599	0.1004	0.6986
400	10000	8.599	0.1117	0.6874
400	10000	8.599	0.126	0.6602
400	10000	8.599	0.1369	0.6502
400	10000	8.599	0.1431	0.638
400	10000	8.599	0.147	0.6366
400	10000	8.599	0.159	0.6162
400	10000	8.599	0.1668	0.6052
400	10000	8.599	0.181	0.5945
400	10000	8.599	0.1946	0.5753
400	10000	8.599	0.2011	0.5704
400	10000	8.599	0.2167	0.5561
400	10000	8.599	0.2258	0.5397
400	10000	8.599	0.2336	0.5304
400	10000	8.599	0.2449	0.52
400	10000	8.599	0.2625	0.505
400	10000	8.599	0.2718	0.4912
400	10000	8.599	0.2807	0.485
400	10000	8.599	0.2863	0.4769
400	10000	8.599	0.3044	0.471
400	10000	8.599	0.3127	0.4573
400	10000	8.599	0.3224	0.4483
400	10000	8.599	0.3342	0.434
400	10000	8.599	0.342	0.4308
400	10000	8.599	0.352	0.4218
400	10000	8.599	0.3642	0.4083
400	10000	8.599	0.3767	0.4071
400	10000	8.599	0.3808	0.3939
400	10000	8.599	0.401	0.3827
400	10000	8.599	0.4069	0.379
400	10000	8.599	0.4248	0.3733
400	10000	8.599	0.435	0.3617
400	10000	8.599	0.4351	0.3558
400	10000	8.599	0.4466	0.352
400	10000	8.599	0.4514	0.3434
400	10000	8.599	0.4616	0.3328
400	10000	8.599	0.4756	0.3224
400	10000	8.599	0.4782	0.3207
400	10000	8.599	0.4996	0.313
400	10000	8.599	0.5069	0.3001
400	10000	8.599	0.5176	0.2948
400	10000	8.599	0.5319	0.2879
400	10000	8.599	0.5323	0.2867
400	10000	8.599	0.5492	0.2711
400	10000	8.599	0.5601	0.266
400	10000	8.599	0.5643	0.2617
400	10000	8.599	0.574	0.2548
400	10000	8.599	0.5805	0.2516
400	10000	8.599	0.6046	0.2378
400	10000	8.599	0.6148	0.2292
400	10000	8.599	0.6252	0.2221
400	10000	8.599	0.638	0.2217
400	10000	8.599	0.6537	0.2094
400	10000	8.599	0.6626	0.199
400	10000	8.599	0.6779	0.1987
400	10000	8.599	0.6813	0.1896
400	10000	8.599	0.7003	0.1807
400	10000	8.599	0.714	0.1673
400	10000	8.599	0.7275	0.1609
400	10000	8.599	0.738	0.1536
400	10000	8.599	0.7456	0.1505
400	10000	8.599	0.7537	0.1469
400	10000	8.599	0.7654	0.1342
400	10000	8.599	0.7761	0.134
400	10000	8.599	0.7863	0.125
400	10000	8.599	0.7986	0.1185
400	10000	8.599	0.8108	0.11
400	10000	8.599	0.8257	0.1061
400	10000	8.599	0.8318	0.1022
400	10000	8.599	0.8403	0.0973
400	10000	8.599	0.8512	0.0929
400	10000	8.599	0.8616	0.0851
400	10000	8.599	0.8685	0.0827
400	10000	8.599	0.8751	0.076
400	10000	8.599	0.8889	0.0688
400	10000	8.599	0.9069	0.0565
400	10000	8.599	0.9231	0.0516
400	10000	8.599	0.9251	0.0496
400	10000	8.599	0.9424	0.0447
400	10000	8.599	0.9571	0.0409
400	10000	8.599	0.9624	0.0293
400	10000	8.599	0.9749	0.0225
400	10000	8.599	0.9878	0.0184
400	10000	8.599	0.9979	0.0116


==> results/fronts/means/uzdt1/400/reduced.8.tsv <==
400	10000	10.426	0.005	0.9511
400	10000	10.426	0.0141	0.9023
400	10000	10.426	0.0256	0.8585
400	10000	10.426	0.0305	0.8383
400	10000	10.426	0.0344	0.8269
400	10000	10.426	0.0475	0.7974
400	10000	10.426	0.0561	0.7747
400	10000	10.426	0.0603	0.7661
400	10000	10.426	0.0671	0.7509
400	10000	10.426	0.0803	0.7284
400	10000	10.426	0.0873	0.7169
400	10000	10.426	0.1	0.6961
400	10000	10.426	0.1039	0.6891
400	10000	10.426	0.1109	0.6822
400	10000	10.426	0.1198	0.6674
400	10000	10.426	0.1256	0.6599
400	10000	10.426	0.1336	0.6496
400	10000	10.426	0.1407	0.6359
400	10000	10.426	0.1506	0.6279
400	10000	10.426	0.1547	0.618
400	10000	10.426	0.1636	0.6107
400	10000	10.426	0.1687	0.5999
400	10000	10.426	0.1754	0.5943
400	10000	10.426	0.1845	0.5851
400	10000	10.426	0.1945	0.5683
400	10000	10.426	0.2086	0.5564
400	10000	10.426	0.2124	0.5497
400	10000	10.426	0.2231	0.5403
400	10000	10.426	0.23	0.534
400	10000	10.426	0.2384	0.5264
400	10000	10.426	0.2508	0.5091
400	10000	10.426	0.2564	0.5013
400	10000	10.426	0.2687	0.4964
400	10000	10.426	0.2828	0.4787
400	10000	10.426	0.2881	0.4749
400	10000	10.426	0.3024	0.4632
400	10000	10.426	0.3104	0.4542
400	10000	10.426	0.322	0.4442
400	10000	10.426	0.333	0.4336
400	10000	10.426	0.3455	0.4233
400	10000	10.426	0.3543	0.4173
400	10000	10.426	0.3636	0.4074
400	10000	10.426	0.3873	0.3862
400	10000	10.426	0.3949	0.3797
400	10000	10.426	0.404	0.3752
400	10000	10.426	0.4174	0.3651
400	10000	10.426	0.4268	0.3569
400	10000	10.426	0.4348	0.35
400	10000	10.426	0.4522	0.3383
400	10000	10.426	0.4617	0.3313
400	10000	10.426	0.4735	0.3211
400	10000	10.426	0.4834	0.3135
400	10000	10.426	0.4935	0.3063
400	10000	10.426	0.5059	0.2962
400	10000	10.426	0.5224	0.2885
400	10000	10.426	0.5281	0.2854
400	10000	10.426	0.5465	0.2691
400	10000	10.426	0.5514	0.266
400	10000	10.426	0.5631	0.2576
400	10000	10.426	0.5793	0.2478
400	10000	10.426	0.5923	0.2398
400	10000	10.426	0.6002	0.2364
400	10000	10.426	0.613	0.233
400	10000	10.426	0.6183	0.2263
400	10000	10.426	0.6245	0.2217
400	10000	10.426	0.6302	0.2159
400	10000	10.426	0.6362	0.2105
400	10000	10.426	0.6591	0.2011
400	10000	10.426	0.6681	0.1917
400	10000	10.426	0.6814	0.1835
400	10000	10.426	0.6958	0.1757
400	10000	10.426	0.7112	0.1677
400	10000	10.426	0.7228	0.1599
400	10000	10.426	0.7304	0.154
400	10000	10.426	0.7416	0.147
400	10000	10.426	0.7499	0.144
400	10000	10.426	0.7595	0.1382
400	10000	10.426	0.7654	0.1329
400	10000	10.426	0.7763	0.1285
400	10000	10.426	0.7815	0.1259
400	10000	10.426	0.7908	0.1214
400	10000	10.426	0.7969	0.1182
400	10000	10.426	0.8038	0.1117
400	10000	10.426	0.8097	0.1077
400	10000	10.426	0.8266	0.0985
400	10000	10.426	0.8361	0.0947
400	10000	10.426	0.8407	0.091
400	10000	10.426	0.8554	0.0826
400	10000	10.426	0.8603	0.0804
400	10000	10.426	0.8813	0.0732
400	10000	10.426	0.8877	0.0647
400	10000	10.426	0.9024	0.0568
400	10000	10.426	0.9123	0.0524
400	10000	10.426	0.931	0.0434
400	10000	10.426	0.9371	0.0411
400	10000	10.426	0.9487	0.0338
400	10000	10.426	0.9597	0.0269
400	10000	10.426	0.9811	0.0183
400	10000	10.426	0.9904	0.0126
400	10000	10.426	1.0	0.0102


==> results/fronts/means/uzdt1/400/threestage.7.tsv <==
400	10000	8.991	0.0038	0.9661
400	10000	8.991	0.0051	0.9468
400	10000	8.991	0.0083	0.9301
400	10000	8.991	0.0113	0.9136
400	10000	8.991	0.0154	0.8887
400	10000	8.991	0.0181	0.8813
400	10000	8.991	0.0216	0.8681
400	10000	8.991	0.0266	0.855
400	10000	8.991	0.03	0.8409
400	10000	8.991	0.035	0.821
400	10000	8.991	0.0453	0.8031
400	10000	8.991	0.0532	0.7821
400	10000	8.991	0.0613	0.7676
400	10000	8.991	0.0672	0.7534
400	10000	8.991	0.0709	0.7468
400	10000	8.991	0.0791	0.7376
400	10000	8.991	0.084	0.7287
400	10000	8.991	0.09	0.7114
400	10000	8.991	0.0994	0.7
400	10000	8.991	0.1027	0.6908
400	10000	8.991	0.1119	0.6756
400	10000	8.991	0.1241	0.6589
400	10000	8.991	0.1291	0.6507
400	10000	8.991	0.1411	0.6353
400	10000	8.991	0.1477	0.6257
400	10000	8.991	0.1586	0.6136
400	10000	8.991	0.1693	0.6017
400	10000	8.991	0.1789	0.5881
400	10000	8.991	0.1894	0.575
400	10000	8.991	0.1996	0.5625
400	10000	8.991	0.2184	0.5423
400	10000	8.991	0.2236	0.5345
400	10000	8.991	0.2383	0.5201
400	10000	8.991	0.2502	0.5108
400	10000	8.991	0.2613	0.4992
400	10000	8.991	0.273	0.4873
400	10000	8.991	0.2815	0.4807
400	10000	8.991	0.29	0.4732
400	10000	8.991	0.2999	0.4636
400	10000	8.991	0.3151	0.4476
400	10000	8.991	0.3307	0.4386
400	10000	8.991	0.3391	0.4268
400	10000	8.991	0.3496	0.4163
400	10000	8.991	0.3625	0.4069
400	10000	8.991	0.3669	0.4044
400	10000	8.991	0.3768	0.3946
400	10000	8.991	0.3808	0.3923
400	10000	8.991	0.393	0.3845
400	10000	8.991	0.4037	0.3738
400	10000	8.991	0.4152	0.3641
400	10000	8.991	0.4266	0.3564
400	10000	8.991	0.4358	0.3516
400	10000	8.991	0.4433	0.3443
400	10000	8.991	0.4505	0.3382
400	10000	8.991	0.4604	0.3301
400	10000	8.991	0.4683	0.3229
400	10000	8.991	0.4785	0.3154
400	10000	8.991	0.4864	0.3116
400	10000	8.991	0.4968	0.3027
400	10000	8.991	0.5124	0.2947
400	10000	8.991	0.5186	0.288
400	10000	8.991	0.5348	0.2791
400	10000	8.991	0.5416	0.2729
400	10000	8.991	0.5561	0.265
400	10000	8.991	0.562	0.2603
400	10000	8.991	0.5775	0.2472
400	10000	8.991	0.585	0.2418
400	10000	8.991	0.6038	0.2392
400	10000	8.991	0.6145	0.226
400	10000	8.991	0.6325	0.2207
400	10000	8.991	0.6342	0.2131
400	10000	8.991	0.6472	0.2042
400	10000	8.991	0.657	0.1969
400	10000	8.991	0.6659	0.1925
400	10000	8.991	0.6741	0.1866
400	10000	8.991	0.6848	0.1802
400	10000	8.991	0.6947	0.1731
400	10000	8.991	0.7108	0.1651
400	10000	8.991	0.7185	0.1577
400	10000	8.991	0.7323	0.1505
400	10000	8.991	0.7428	0.1468
400	10000	8.991	0.7566	0.1383
400	10000	8.991	0.7678	0.1342
400	10000	8.991	0.7747	0.126
400	10000	8.991	0.7926	0.1165
400	10000	8.991	0.8175	0.1041
400	10000	8.991	0.8275	0.0985
400	10000	8.991	0.8394	0.0893
400	10000	8.991	0.853	0.0829
400	10000	8.991	0.8713	0.0757
400	10000	8.991	0.8804	0.0692
400	10000	8.991	0.8893	0.0648
400	10000	8.991	0.902	0.0573
400	10000	8.991	0.9124	0.0504
400	10000	8.991	0.9231	0.0443
400	10000	8.991	0.9397	0.037
400	10000	8.991	0.9531	0.0314
400	10000	8.991	0.9643	0.0249
400	10000	8.991	0.9911	0.0118
400	10000	8.991	1.001	0.0071


==> results/fronts/means/uzdt3/200/hist.6.tsv <==
200	5000	5.69	0.001	1.1924
200	5000	5.69	0.0064	1.1334
200	5000	5.69	0.0144	1.0761
200	5000	5.69	0.0264	1.0326
200	5000	5.69	0.0298	1.0116
200	5000	5.69	0.0391	0.973
200	5000	5.69	0.042	0.9629
200	5000	5.69	0.0478	0.9113
200	5000	5.69	0.0571	0.8688
200	5000	5.69	0.0671	0.8529
200	5000	5.69	0.0732	0.8394
200	5000	5.69	0.1878	0.8107
200	5000	5.69	0.1979	0.7277
200	5000	5.69	0.2021	0.687
200	5000	5.69	0.2082	0.654
200	5000	5.69	0.2164	0.5894
200	5000	5.69	0.2231	0.5614
200	5000	5.69	0.2291	0.5114
200	5000	5.69	0.2338	0.4522
200	5000	5.69	0.2483	0.4038
200	5000	5.69	0.2545	0.3951
200	5000	5.69	0.4119	0.351
200	5000	5.69	0.4193	0.2296
200	5000	5.69	0.4217	0.2162
200	5000	5.69	0.4282	0.1589
200	5000	5.69	0.4352	0.0807
200	5000	5.69	0.4403	0.0669
200	5000	5.69	0.4487	0.0382
200	5000	5.69	0.4546	0.0299
200	5000	5.69	0.6222	-0.0356
200	5000	5.69	0.6297	-0.1461
200	5000	5.69	0.6313	-0.1941
200	5000	5.69	0.6388	-0.2795
200	5000	5.69	0.6423	-0.3053
200	5000	5.69	0.6487	-0.3438
200	5000	5.69	0.8295	-0.4538
200	5000	5.69	0.8328	-0.5
200	5000	5.69	0.8398	-0.5882
200	5000	5.69	0.8473	-0.6452
200	5000	5.69	0.8548	-0.6604


==> results/fronts/means/uzdt3/200/naive.6.tsv <==
200	5000	6.62	6.0E-4	1.7077
200	5000	6.62	6.0E-4	1.2388
200	5000	6.62	7.0E-4	1.1603
200	5000	6.62	8.0E-4	1.1548
200	5000	6.62	0.0047	1.1437
200	5000	6.62	0.0048	1.139
200	5000	6.62	0.0075	1.0903
200	5000	6.62	0.0088	1.0532
200	5000	6.62	0.0128	1.0336
200	5000	6.62	0.0166	1.0219
200	5000	6.62	0.0194	1.0148
200	5000	6.62	0.022	0.9904
200	5000	6.62	0.0305	0.9782
200	5000	6.62	0.0325	0.9466
200	5000	6.62	0.038	0.9312
200	5000	6.62	0.0424	0.8977
200	5000	6.62	0.0491	0.8974
200	5000	6.62	0.051	0.8777
200	5000	6.62	0.0586	0.8775
200	5000	6.62	0.1729	0.8752
200	5000	6.62	0.1731	0.8372
200	5000	6.62	0.1789	0.8268
200	5000	6.62	0.1833	0.8257
200	5000	6.62	0.1833	0.7898
200	5000	6.62	0.1876	0.7772
200	5000	6.62	0.1886	0.7576
200	5000	6.62	0.1927	0.747
200	5000	6.62	0.1953	0.7413
200	5000	6.62	0.1962	0.7074
200	5000	6.62	0.2	0.6758
200	5000	6.62	0.2046	0.6698
200	5000	6.62	0.2058	0.6581
200	5000	6.62	0.2085	0.6242
200	5000	6.62	0.2125	0.6115
200	5000	6.62	0.2156	0.5881
200	5000	6.62	0.2173	0.5739
200	5000	6.62	0.2195	0.5369
200	5000	6.62	0.2231	0.5325
200	5000	6.62	0.2244	0.5118
200	5000	6.62	0.2255	0.4784
200	5000	6.62	0.2352	0.4749
200	5000	6.62	0.2354	0.4397
200	5000	6.62	0.2377	0.4191
200	5000	6.62	0.2436	0.4138
200	5000	6.62	0.2455	0.3965
200	5000	6.62	0.409	0.3534
200	5000	6.62	0.4119	0.3455
200	5000	6.62	0.4122	0.3303
200	5000	6.62	0.4124	0.3053
200	5000	6.62	0.4148	0.2986
200	5000	6.62	0.4175	0.2911
200	5000	6.62	0.4178	0.2349
200	5000	6.62	0.4193	0.2249
200	5000	6.62	0.4223	0.1949
200	5000	6.62	0.4225	0.1777
200	5000	6.62	0.4258	0.1411
200	5000	6.62	0.429	0.139
200	5000	6.62	0.43	0.1075
200	5000	6.62	0.432	0.096
200	5000	6.62	0.4355	0.0842
200	5000	6.62	0.4391	0.0771
200	5000	6.62	0.4415	0.0548
200	5000	6.62	0.4416	0.0183
200	5000	6.62	0.448	0.0151
200	5000	6.62	0.4543	-0.0069
200	5000	6.62	0.6188	-0.0093
200	5000	6.62	0.6195	-0.0337
200	5000	6.62	0.6196	-0.0351
200	5000	6.62	0.62	-0.0656
200	5000	6.62	0.6227	-0.0926
200	5000	6.62	0.623	-0.0938
200	5000	6.62	0.625	-0.1133
200	5000	6.62	0.6271	-0.1388
200	5000	6.62	0.6278	-0.1613
200	5000	6.62	0.6282	-0.1711
200	5000	6.62	0.6291	-0.18
200	5000	6.62	0.6293	-0.1973
200	5000	6.62	0.6293	-0.2019
200	5000	6.62	0.6319	-0.2259
200	5000	6.62	0.6332	-0.2357
200	5000	6.62	0.6344	-0.2484
200	5000	6.62	0.6399	-0.253
200	5000	6.62	0.6401	-0.3099
200	5000	6.62	0.6433	-0.3239
200	5000	6.62	0.6477	-0.3416
200	5000	6.62	0.8233	-0.3667
200	5000	6.62	0.826	-0.379
200	5000	6.62	0.8274	-0.4312
200	5000	6.62	0.8286	-0.4645
200	5000	6.62	0.8305	-0.4768
200	5000	6.62	0.8307	-0.4983
200	5000	6.62	0.8311	-0.5065
200	5000	6.62	0.833	-0.5206
200	5000	6.62	0.8344	-0.5315
200	5000	6.62	0.8348	-0.5573
200	5000	6.62	0.8355	-0.5761
200	5000	6.62	0.8382	-0.5907
200	5000	6.62	0.8386	-0.5939
200	5000	6.62	0.8438	-0.6105
200	5000	6.62	0.844	-0.6462


==> results/fronts/means/uzdt3/200/reduced.8.tsv <==
200	5000	7.523	8.0E-4	1.1391
200	5000	7.523	0.0035	1.1136
200	5000	7.523	0.0107	1.0773
200	5000	7.523	0.012	1.0533
200	5000	7.523	0.0209	1.0125
200	5000	7.523	0.0233	0.9964
200	5000	7.523	0.0292	0.9872
200	5000	7.523	0.0369	0.9823
200	5000	7.523	0.0406	0.8948
200	5000	7.523	0.0464	0.884
200	5000	7.523	0.0501	0.8806
200	5000	7.523	0.0525	0.8263
200	5000	7.523	0.0778	0.8204
200	5000	7.523	0.083	0.8067
200	5000	7.523	0.1882	0.792
200	5000	7.523	0.1914	0.7509
200	5000	7.523	0.1936	0.7304
200	5000	7.523	0.2	0.7137
200	5000	7.523	0.2034	0.6809
200	5000	7.523	0.2046	0.6681
200	5000	7.523	0.2074	0.6491
200	5000	7.523	0.2111	0.6049
200	5000	7.523	0.2172	0.5692
200	5000	7.523	0.2206	0.5529
200	5000	7.523	0.2238	0.5358
200	5000	7.523	0.2265	0.5164
200	5000	7.523	0.228	0.4926
200	5000	7.523	0.2303	0.4479
200	5000	7.523	0.2316	0.4366
200	5000	7.523	0.2392	0.4257
200	5000	7.523	0.2412	0.4153
200	5000	7.523	0.2434	0.4101
200	5000	7.523	0.2517	0.3565
200	5000	7.523	0.2548	0.3486
200	5000	7.523	0.2628	0.3446
200	5000	7.523	0.413	0.3138
200	5000	7.523	0.4145	0.2896
200	5000	7.523	0.4166	0.2435
200	5000	7.523	0.4182	0.2302
200	5000	7.523	0.4206	0.2157
200	5000	7.523	0.4218	0.195
200	5000	7.523	0.4261	0.1265
200	5000	7.523	0.4294	0.0901
200	5000	7.523	0.4342	0.0804
200	5000	7.523	0.4369	0.0569
200	5000	7.523	0.4428	0.0452
200	5000	7.523	0.4455	0.0187
200	5000	7.523	0.6214	-0.0656
200	5000	7.523	0.6233	-0.111
200	5000	7.523	0.6246	-0.1464
200	5000	7.523	0.6285	-0.1699
200	5000	7.523	0.6325	-0.2294
200	5000	7.523	0.6354	-0.2762
200	5000	7.523	0.6387	-0.3164
200	5000	7.523	0.6415	-0.327
200	5000	7.523	0.6436	-0.3455
200	5000	7.523	0.8242	-0.3628
200	5000	7.523	0.8255	-0.4007
200	5000	7.523	0.8264	-0.4319
200	5000	7.523	0.8292	-0.4759
200	5000	7.523	0.831	-0.4902
200	5000	7.523	0.8319	-0.5102
200	5000	7.523	0.8329	-0.5233
200	5000	7.523	0.8342	-0.5536
200	5000	7.523	0.8359	-0.5678
200	5000	7.523	0.8371	-0.5784
200	5000	7.523	0.8381	-0.6
200	5000	7.523	0.8395	-0.6238
200	5000	7.523	0.8415	-0.6389
200	5000	7.523	0.8435	-0.6576
200	5000	7.523	0.8475	-0.6682
200	5000	7.523	0.8515	-0.6813


==> results/fronts/means/uzdt3/200/threestage.4.tsv <==
200	5000	4.517	8.0E-4	1.1322
200	5000	4.517	0.0044	1.1173
200	5000	4.517	0.0055	1.1092
200	5000	4.517	0.0064	1.0914
200	5000	4.517	0.008	1.067
200	5000	4.517	0.0109	1.0591
200	5000	4.517	0.0116	1.0332
200	5000	4.517	0.0212	1.0223
200	5000	4.517	0.0259	0.9763
200	5000	4.517	0.0302	0.9516
200	5000	4.517	0.0338	0.9364
200	5000	4.517	0.0397	0.9014
200	5000	4.517	0.0429	0.892
200	5000	4.517	0.0526	0.8925
200	5000	4.517	0.0539	0.8742
200	5000	4.517	0.0568	0.8543
200	5000	4.517	0.0576	0.8522
200	5000	4.517	0.0581	0.8447
200	5000	4.517	0.059	0.8252
200	5000	4.517	0.1751	0.8133
200	5000	4.517	0.1818	0.7979
200	5000	4.517	0.187	0.7828
200	5000	4.517	0.1902	0.7693
200	5000	4.517	0.1909	0.754
200	5000	4.517	0.1935	0.7287
200	5000	4.517	0.1986	0.7065
200	5000	4.517	0.1994	0.6853
200	5000	4.517	0.2046	0.6601
200	5000	4.517	0.2058	0.6377
200	5000	4.517	0.2079	0.6179
200	5000	4.517	0.2087	0.6118
200	5000	4.517	0.2144	0.5879
200	5000	4.517	0.2151	0.579
200	5000	4.517	0.2156	0.5729
200	5000	4.517	0.2214	0.5173
200	5000	4.517	0.2245	0.4976
200	5000	4.517	0.2273	0.4621
200	5000	4.517	0.2303	0.4418
200	5000	4.517	0.233	0.4418
200	5000	4.517	0.2364	0.4182
200	5000	4.517	0.2418	0.4147
200	5000	4.517	0.2447	0.4089
200	5000	4.517	0.2466	0.4056
200	5000	4.517	0.2475	0.3964
200	5000	4.517	0.2544	0.3874
200	5000	4.517	0.2675	0.3797
200	5000	4.517	0.4071	0.3661
200	5000	4.517	0.411	0.3344
200	5000	4.517	0.413	0.3143
200	5000	4.517	0.4138	0.2986
200	5000	4.517	0.4153	0.2701
200	5000	4.517	0.4181	0.2577
200	5000	4.517	0.4192	0.2351
200	5000	4.517	0.421	0.2104
200	5000	4.517	0.4235	0.1817
200	5000	4.517	0.4251	0.1654
200	5000	4.517	0.4277	0.1436
200	5000	4.517	0.4316	0.1355
200	5000	4.517	0.4323	0.0926
200	5000	4.517	0.4358	0.0812
200	5000	4.517	0.4379	0.0647
200	5000	4.517	0.4412	0.0173
200	5000	4.517	0.4452	0.008
200	5000	4.517	0.6181	-7.0E-4
200	5000	4.517	0.6209	-0.0529
200	5000	4.517	0.6218	-0.0771
200	5000	4.517	0.6225	-0.0924
200	5000	4.517	0.624	-0.1155
200	5000	4.517	0.6258	-0.1339
200	5000	4.517	0.6264	-0.1542
200	5000	4.517	0.6287	-0.1851
200	5000	4.517	0.6289	-0.1738
200	5000	4.517	0.6306	-0.2117
200	5000	4.517	0.6322	-0.2199
200	5000	4.517	0.6346	-0.2603
200	5000	4.517	0.636	-0.2705
200	5000	4.517	0.6378	-0.2878
200	5000	4.517	0.6389	-0.2922
200	5000	4.517	0.6413	-0.3042
200	5000	4.517	0.6421	-0.3155
200	5000	4.517	0.6439	-0.3406
200	5000	4.517	0.6519	-0.3529
200	5000	4.517	0.8251	-0.3836
200	5000	4.517	0.8261	-0.3983
200	5000	4.517	0.8283	-0.4626
200	5000	4.517	0.8304	-0.4748
200	5000	4.517	0.8313	-0.5048
200	5000	4.517	0.832	-0.5152
200	5000	4.517	0.8346	-0.5509
200	5000	4.517	0.8362	-0.5731
200	5000	4.517	0.8376	-0.5856
200	5000	4.517	0.8381	-0.6059
200	5000	4.517	0.8405	-0.6242
200	5000	4.517	0.8434	-0.6329
200	5000	4.517	0.8446	-0.6405
200	5000	4.517	0.8462	-0.6584
200	5000	4.517	0.8482	-0.6822


==> results/fronts/means/uzdt3/400/hist.6.tsv <==
400	10000	8.449	8.0E-4	1.0068
400	10000	8.449	0.0087	0.9318
400	10000	8.449	0.0101	0.924
400	10000	8.449	0.0188	0.8765
400	10000	8.449	0.0292	0.8296
400	10000	8.449	0.0338	0.8062
400	10000	8.449	0.0399	0.7851
400	10000	8.449	0.047	0.7656
400	10000	8.449	0.0536	0.7427
400	10000	8.449	0.0587	0.726
400	10000	8.449	0.0662	0.6993
400	10000	8.449	0.0817	0.6905
400	10000	8.449	0.1882	0.6606
400	10000	8.449	0.1899	0.6449
400	10000	8.449	0.1997	0.573
400	10000	8.449	0.2019	0.5586
400	10000	8.449	0.208	0.5123
400	10000	8.449	0.2101	0.4998
400	10000	8.449	0.2194	0.429
400	10000	8.449	0.2232	0.4039
400	10000	8.449	0.2289	0.3633
400	10000	8.449	0.2385	0.3121
400	10000	8.449	0.24	0.3037
400	10000	8.449	0.2443	0.2803
400	10000	8.449	0.2497	0.2759
400	10000	8.449	0.2544	0.2655
400	10000	8.449	0.4187	0.1468
400	10000	8.449	0.423	0.0911
400	10000	8.449	0.4296	0.0271
400	10000	8.449	0.4344	-9.0E-4
400	10000	8.449	0.4394	-0.06
400	10000	8.449	0.4435	-0.0833
400	10000	8.449	0.4498	-0.1012
400	10000	8.449	0.6234	-0.187
400	10000	8.449	0.6288	-0.2668
400	10000	8.449	0.63	-0.2821
400	10000	8.449	0.6335	-0.3247
400	10000	8.449	0.6386	-0.3797
400	10000	8.449	0.6422	-0.4057
400	10000	8.449	0.6499	-0.4342
400	10000	8.449	0.6516	-0.4421
400	10000	8.449	0.8268	-0.5078
400	10000	8.449	0.8299	-0.5603
400	10000	8.449	0.8337	-0.6184
400	10000	8.449	0.8384	-0.6813
400	10000	8.449	0.84	-0.7021
400	10000	8.449	0.8433	-0.7261
400	10000	8.449	0.8487	-0.7545


==> results/fronts/means/uzdt3/400/naive.6.tsv <==
400	10000	9.67	6.0E-4	1.7077
400	10000	9.67	6.0E-4	1.2388
400	10000	9.67	6.0E-4	1.1427
400	10000	9.67	6.0E-4	1.0747
400	10000	9.67	7.0E-4	1.0146
400	10000	9.67	9.0E-4	1.0072
400	10000	9.67	0.0024	0.9869
400	10000	9.67	0.0044	0.9663
400	10000	9.67	0.0058	0.952
400	10000	9.67	0.0095	0.9337
400	10000	9.67	0.0116	0.9162
400	10000	9.67	0.0143	0.9013
400	10000	9.67	0.0182	0.8872
400	10000	9.67	0.0222	0.8766
400	10000	9.67	0.0237	0.8582
400	10000	9.67	0.0267	0.8441
400	10000	9.67	0.0306	0.8321
400	10000	9.67	0.0349	0.8159
400	10000	9.67	0.0393	0.7958
400	10000	9.67	0.0433	0.7818
400	10000	9.67	0.0485	0.7686
400	10000	9.67	0.0509	0.7497
400	10000	9.67	0.0541	0.7354
400	10000	9.67	0.0594	0.7317
400	10000	9.67	0.0629	0.7161
400	10000	9.67	0.0732	0.7089
400	10000	9.67	0.076	0.6996
400	10000	9.67	0.0847	0.6953
400	10000	9.67	0.1861	0.6711
400	10000	9.67	0.1878	0.6605
400	10000	9.67	0.1919	0.6351
400	10000	9.67	0.1929	0.6348
400	10000	9.67	0.196	0.6092
400	10000	9.67	0.1988	0.5882
400	10000	9.67	0.2016	0.5671
400	10000	9.67	0.2019	0.5622
400	10000	9.67	0.2081	0.5139
400	10000	9.67	0.2082	0.5128
400	10000	9.67	0.2118	0.492
400	10000	9.67	0.2154	0.4657
400	10000	9.67	0.2192	0.4372
400	10000	9.67	0.2218	0.418
400	10000	9.67	0.2272	0.3977
400	10000	9.67	0.2302	0.3705
400	10000	9.67	0.2319	0.3482
400	10000	9.67	0.2359	0.3437
400	10000	9.67	0.236	0.3268
400	10000	9.67	0.2391	0.3084
400	10000	9.67	0.2429	0.2898
400	10000	9.67	0.2487	0.2824
400	10000	9.67	0.2526	0.2641
400	10000	9.67	0.4103	0.2521
400	10000	9.67	0.4107	0.2441
400	10000	9.67	0.4131	0.2115
400	10000	9.67	0.4142	0.1946
400	10000	9.67	0.4171	0.161
400	10000	9.67	0.4191	0.1403
400	10000	9.67	0.4205	0.1189
400	10000	9.67	0.4232	0.0977
400	10000	9.67	0.4254	0.0693
400	10000	9.67	0.426	0.0681
400	10000	9.67	0.4277	0.0422
400	10000	9.67	0.4294	0.0236
400	10000	9.67	0.4342	-0.0153
400	10000	9.67	0.4412	-0.0683
400	10000	9.67	0.4421	-0.0684
400	10000	9.67	0.446	-0.0897
400	10000	9.67	0.4478	-0.0942
400	10000	9.67	0.4532	-0.1043
400	10000	9.67	0.6192	-0.1161
400	10000	9.67	0.6207	-0.1242
400	10000	9.67	0.6217	-0.1523
400	10000	9.67	0.6227	-0.175
400	10000	9.67	0.624	-0.194
400	10000	9.67	0.6254	-0.2144
400	10000	9.67	0.6259	-0.2204
400	10000	9.67	0.6289	-0.2641
400	10000	9.67	0.6313	-0.287
400	10000	9.67	0.6332	-0.3112
400	10000	9.67	0.6351	-0.3361
400	10000	9.67	0.6382	-0.3722
400	10000	9.67	0.6401	-0.3858
400	10000	9.67	0.6434	-0.4005
400	10000	9.67	0.6436	-0.4098
400	10000	9.67	0.6523	-0.4329
400	10000	9.67	0.8237	-0.4474
400	10000	9.67	0.8242	-0.4562
400	10000	9.67	0.8257	-0.4837
400	10000	9.67	0.8271	-0.5109
400	10000	9.67	0.8293	-0.5202
400	10000	9.67	0.8295	-0.5478
400	10000	9.67	0.83	-0.5647
400	10000	9.67	0.8321	-0.5883
400	10000	9.67	0.8332	-0.6155
400	10000	9.67	0.8352	-0.6437
400	10000	9.67	0.8387	-0.6816
400	10000	9.67	0.8402	-0.7006
400	10000	9.67	0.8435	-0.7253
400	10000	9.67	0.8466	-0.7421
400	10000	9.67	0.8521	-0.7544


==> results/fronts/means/uzdt3/400/reduced.8.tsv <==
400	10000	10.807	9.0E-4	0.9911
400	10000	10.807	0.0018	0.9743
400	10000	10.807	0.0037	0.9577
400	10000	10.807	0.0074	0.9347
400	10000	10.807	0.0118	0.9044
400	10000	10.807	0.0147	0.8938
400	10000	10.807	0.0184	0.8741
400	10000	10.807	0.022	0.8623
400	10000	10.807	0.0245	0.8489
400	10000	10.807	0.0267	0.8412
400	10000	10.807	0.0287	0.8306
400	10000	10.807	0.0318	0.8169
400	10000	10.807	0.0351	0.8045
400	10000	10.807	0.0389	0.7849
400	10000	10.807	0.0449	0.7653
400	10000	10.807	0.0485	0.7491
400	10000	10.807	0.0571	0.7201
400	10000	10.807	0.0634	0.7091
400	10000	10.807	0.0678	0.7025
400	10000	10.807	0.075	0.6935
400	10000	10.807	0.0841	0.6858
400	10000	10.807	0.1847	0.6743
400	10000	10.807	0.186	0.6656
400	10000	10.807	0.1919	0.628
400	10000	10.807	0.1945	0.6099
400	10000	10.807	0.1971	0.5923
400	10000	10.807	0.1993	0.5734
400	10000	10.807	0.2015	0.557
400	10000	10.807	0.2047	0.5376
400	10000	10.807	0.2062	0.5242
400	10000	10.807	0.2092	0.5067
400	10000	10.807	0.2115	0.4897
400	10000	10.807	0.2126	0.4745
400	10000	10.807	0.2148	0.4551
400	10000	10.807	0.2189	0.4269
400	10000	10.807	0.2212	0.4112
400	10000	10.807	0.222	0.4006
400	10000	10.807	0.2242	0.3877
400	10000	10.807	0.2264	0.3808
400	10000	10.807	0.2289	0.362
400	10000	10.807	0.2296	0.3524
400	10000	10.807	0.2319	0.338
400	10000	10.807	0.2348	0.32
400	10000	10.807	0.237	0.3084
400	10000	10.807	0.2402	0.3032
400	10000	10.807	0.2421	0.2915
400	10000	10.807	0.2466	0.2734
400	10000	10.807	0.251	0.2614
400	10000	10.807	0.4111	0.2318
400	10000	10.807	0.4127	0.2127
400	10000	10.807	0.414	0.2002
400	10000	10.807	0.4171	0.1575
400	10000	10.807	0.4183	0.1392
400	10000	10.807	0.4208	0.1186
400	10000	10.807	0.4222	0.0991
400	10000	10.807	0.4231	0.0839
400	10000	10.807	0.4253	0.0631
400	10000	10.807	0.4269	0.0401
400	10000	10.807	0.4285	0.0256
400	10000	10.807	0.4307	0.0095
400	10000	10.807	0.4331	-0.0138
400	10000	10.807	0.434	-0.022
400	10000	10.807	0.4359	-0.0405
400	10000	10.807	0.438	-0.053
400	10000	10.807	0.4395	-0.0634
400	10000	10.807	0.4415	-0.0759
400	10000	10.807	0.4439	-0.0895
400	10000	10.807	0.4459	-0.0949
400	10000	10.807	0.4517	-0.109
400	10000	10.807	0.6189	-0.1196
400	10000	10.807	0.6198	-0.1343
400	10000	10.807	0.6214	-0.1596
400	10000	10.807	0.6224	-0.1761
400	10000	10.807	0.6231	-0.1898
400	10000	10.807	0.6248	-0.2115
400	10000	10.807	0.6257	-0.2295
400	10000	10.807	0.6268	-0.2444
400	10000	10.807	0.6275	-0.2558
400	10000	10.807	0.6292	-0.2799
400	10000	10.807	0.6322	-0.3209
400	10000	10.807	0.6351	-0.347
400	10000	10.807	0.637	-0.3694
400	10000	10.807	0.6398	-0.3953
400	10000	10.807	0.6422	-0.4115
400	10000	10.807	0.6455	-0.4293
400	10000	10.807	0.6489	-0.4391
400	10000	10.807	0.8241	-0.4575
400	10000	10.807	0.8257	-0.4912
400	10000	10.807	0.8267	-0.5097
400	10000	10.807	0.8278	-0.5325
400	10000	10.807	0.8286	-0.5479
400	10000	10.807	0.8316	-0.5979
400	10000	10.807	0.8335	-0.6269
400	10000	10.807	0.8352	-0.6485
400	10000	10.807	0.8361	-0.6589
400	10000	10.807	0.8375	-0.6776
400	10000	10.807	0.8405	-0.7081
400	10000	10.807	0.8427	-0.7277
400	10000	10.807	0.848	-0.7499
400	10000	10.807	0.8532	-0.7629


==> results/fronts/means/uzdt3/400/threestage.4.tsv <==
400	10000	7.71	7.0E-4	0.9976
400	10000	7.71	0.0019	0.9889
400	10000	7.71	0.0035	0.9616
400	10000	7.71	0.0062	0.9479
400	10000	7.71	0.0084	0.9286
400	10000	7.71	0.0108	0.9155
400	10000	7.71	0.0136	0.9021
400	10000	7.71	0.0175	0.887
400	10000	7.71	0.0196	0.8778
400	10000	7.71	0.0212	0.8608
400	10000	7.71	0.0277	0.8452
400	10000	7.71	0.0311	0.8212
400	10000	7.71	0.0349	0.8086
400	10000	7.71	0.0375	0.7987
400	10000	7.71	0.0401	0.7814
400	10000	7.71	0.0456	0.7661
400	10000	7.71	0.0539	0.7415
400	10000	7.71	0.0574	0.7293
400	10000	7.71	0.0598	0.7237
400	10000	7.71	0.0631	0.7091
400	10000	7.71	0.0691	0.7027
400	10000	7.71	0.0783	0.6998
400	10000	7.71	0.1835	0.6892
400	10000	7.71	0.1858	0.6758
400	10000	7.71	0.187	0.6645
400	10000	7.71	0.1891	0.6494
400	10000	7.71	0.1914	0.6341
400	10000	7.71	0.1944	0.6155
400	10000	7.71	0.1967	0.5984
400	10000	7.71	0.2022	0.5564
400	10000	7.71	0.2052	0.5333
400	10000	7.71	0.2074	0.5166
400	10000	7.71	0.2092	0.503
400	10000	7.71	0.2128	0.48
400	10000	7.71	0.2146	0.4639
400	10000	7.71	0.2164	0.4496
400	10000	7.71	0.2186	0.4361
400	10000	7.71	0.2206	0.4135
400	10000	7.71	0.2238	0.3957
400	10000	7.71	0.2261	0.3813
400	10000	7.71	0.2281	0.3703
400	10000	7.71	0.2316	0.3527
400	10000	7.71	0.2342	0.3342
400	10000	7.71	0.2376	0.3137
400	10000	7.71	0.2414	0.3004
400	10000	7.71	0.2446	0.2906
400	10000	7.71	0.2468	0.2807
400	10000	7.71	0.2584	0.2604
400	10000	7.71	0.4103	0.2485
400	10000	7.71	0.4128	0.2132
400	10000	7.71	0.4152	0.1882
400	10000	7.71	0.4172	0.1671
400	10000	7.71	0.4181	0.1506
400	10000	7.71	0.4199	0.1318
400	10000	7.71	0.421	0.1137
400	10000	7.71	0.4236	0.0937
400	10000	7.71	0.4246	0.0753
400	10000	7.71	0.4256	0.0611
400	10000	7.71	0.4277	0.0399
400	10000	7.71	0.4292	0.0215
400	10000	7.71	0.4315	0.0041
400	10000	7.71	0.4332	-0.0121
400	10000	7.71	0.4351	-0.0312
400	10000	7.71	0.438	-0.0494
400	10000	7.71	0.4402	-0.0644
400	10000	7.71	0.443	-0.0761
400	10000	7.71	0.4462	-0.0952
400	10000	7.71	0.4544	-0.103
400	10000	7.71	0.619	-0.1185
400	10000	7.71	0.6213	-0.1549
400	10000	7.71	0.6224	-0.1726
400	10000	7.71	0.6235	-0.1925
400	10000	7.71	0.6249	-0.2143
400	10000	7.71	0.626	-0.2269
400	10000	7.71	0.6279	-0.2548
400	10000	7.71	0.6294	-0.2795
400	10000	7.71	0.6304	-0.2888
400	10000	7.71	0.6324	-0.3143
400	10000	7.71	0.6338	-0.3312
400	10000	7.71	0.636	-0.3528
400	10000	7.71	0.6371	-0.3657
400	10000	7.71	0.6397	-0.3892
400	10000	7.71	0.6428	-0.3989
400	10000	7.71	0.6437	-0.4173
400	10000	7.71	0.6459	-0.4263
400	10000	7.71	0.6515	-0.442
400	10000	7.71	0.8245	-0.4661
400	10000	7.71	0.8258	-0.4919
400	10000	7.71	0.827	-0.5149
400	10000	7.71	0.8281	-0.5347
400	10000	7.71	0.8287	-0.5444
400	10000	7.71	0.83	-0.5678
400	10000	7.71	0.8318	-0.5933
400	10000	7.71	0.8331	-0.6127
400	10000	7.71	0.8344	-0.63
400	10000	7.71	0.8378	-0.6809
400	10000	7.71	0.8398	-0.6967
400	10000	7.71	0.8423	-0.7177
400	10000	7.71	0.8487	-0.7534
400	10000	7.71	0.8503	-0.7587

